A Distributed Flexible Delay-tolerant Proximal Gradient Algorithm

We develop and analyze an asynchronous algorithm for distributed convex optimization when the objective writes a sum of smooth functions, local to each worker, and a non-smooth function. Unlike many existing methods, our distributed algorithm is adjustable to various levels of communication cost, delays, machines computational power, and functions smoothness. A unique feature is that the stepsizes do not depend on communication delays nor number of machines, which is highly desirable for scalability. We prove that the algorithm converges linearly in the strongly convex case, and provide guarantees of convergence for the non-strongly convex case. The obtained rates are the same as the vanilla proximal gradient algorithm over some introduced epoch sequence that subsumes the delays of the system. We provide numerical results on large-scale machine learning problems to demonstrate the merits of the proposed method.

==> num_res/criteo/dave_rpg.csv <==
0 0.1638471806
47.3651723862 0.0963723605
94.7606704235 0.0693183069
142.0823607445 0.0547264986
189.4641857147 0.0457961952
236.7609655857 0.039801915
284.1090016365 0.035443837
331.4599664211 0.032061951
378.8384523392 0.0293604913
426.2168853283 0.0271626275
473.5042564869 0.0253574078
520.8635542393 0.0238065525
568.2426409721 0.0224292215
615.7829117775 0.0212048052
662.9237039089 0.0201115559
710.3168745041 0.0191330536
757.6106741428 0.0182720182
805.0611722469 0.0174770707
852.3183236122 0.0167543612
899.6782543659 0.0161014846
947.0240156651 0.0154996297
994.3521814346 0.0149442576
1041.7090678215 0.0144270121
1089.0752534866 0.0139423365
1136.5443572998 0.0134872335
1183.7696006298 0.013068048
1231.1449174881 0.0126674718
1278.4894356728 0.0122919153
1325.848007679 0.011930469
1373.1830170155 0.0115884478
1420.568133831 0.0112826722
1467.9426071644 0.0109834444
1515.2170786858 0.0106880991
1562.559630394 0.0104049235
1609.9270615578 0.0101338764
1657.2693185806 0.0098729208
1704.6270587444 0.0096274183
1751.9545624256 0.0093912038
1799.3019714356 0.009163517
1846.654204607 0.0089428367
1894.0092582703 0.0087292031
1941.412882328 0.0085223016
1988.7195460796 0.0083215627
2036.0614955425 0.0081261744
2083.4459519386 0.0079428604
2130.7519993782 0.0077598895
2178.1038417816 0.0075790596
2225.4839453697 0.0074032799
2272.8794500828 0.0072328504
2320.1526856423 0.0070671651
2367.6845464707 0.0069033281
2414.8647913933 0.0067420157
2462.202819109 0.0065874089
2509.5598163605 0.0064354625
2556.9145715237 0.0062886595
2604.2641878128 0.0061446229
2651.6124157906 0.0060033955
2698.9630672932 0.0058681908
2746.3416104317 0.0057360689
2793.6792583466 0.0056061158
2841.0594511032 0.0054783981
2888.35435009 0.0053535517
2935.7055757046 0.0052318994
2983.1287791729 0.0051141428
3030.4097459316 0.0049973554
3077.7685129643 0.0048836011
3125.1227331162 0.0047723051
3172.4544527531 0.0046646951
3219.8121991158 0.0045590524
3267.1668009758 0.0044555728
3314.564309597 0.0043544969
3361.8767488003 0.0042567595
3409.237609148 0.0041609309
3456.5759413242 0.0040670315
3503.9202034474 0.0039740819
3551.2810590267 0.0038831555
3598.61130476 0.0037943421
3645.9548101425 0.0037070858
3693.3043246269 0.0036210007
3740.6656732559 0.0035372249
3788.0183231831 0.0034547432
3835.3565638065 0.0033735507
3882.7230517864 0.0032948198
3930.0579476357 0.003216713
3977.4410037994 0.0031405168
4024.7771422863 0.0030651292
4072.1134295464 0.0029911894
4119.4604225159 0.002918476
4166.847766161 0.0028466397
4214.1582427025 0.0027762881
4261.5054326058 0.0027083791
4308.8647382259 0.0026409281
4356.2917311192 0.0025746628
4403.5555660725 0.0025092494
4450.937951088 0.0024447064
4498.2639849186 0.0023818351
4545.631780386 0.0023198337
4592.9629845619 0.0022586946
4640.3070836067 0.0021983537
4687.6588699818 0.0021394156
4735.0124287605 0.0020811294
4782.3892025948 0.0020233189
4829.7108776569 0.001967227
4877.0745995045 0.0019113315
4924.4137201309 0.0018562411
4971.7662620545 0.0018024118
5019.1237990856 0.0017490633
5066.5769021511 0.0016957913
5113.8078048229 0.0016434604
5161.1622011662 0.0015933832
5208.5298969746 0.0015423876
5255.8848619461 0.0014922928
5303.2106692791 0.0014432225
5350.5792431831 0.0013943539
5397.9391021729 0.0013467818
5445.2675962448 0.0013001775
5492.611897707 0.0012543301
5539.9608650208 0.0012086945
5587.3081967831 0.0011638986
5634.6601424217 0.0011200974
5682.0542378426 0.0010773793
5729.3637676239 0.0010349845
5776.7129180431 0.0009930506
5824.1004526615 0.0009517555
5871.4432179928 0.0009108846
5918.7641177178 0.0008702438
5966.1079499722 0.0008303683
6013.464369297 0.0007904808
6060.8371343613 0.0007511342
6108.1694009304 0.0007123959
6155.5235469341 0.0006754153
6202.859231472 0.0006373368
6250.268061161 0.0006001254
6297.6246373653 0.0005635073
6344.9159708023 0.0005275922
6392.340887785 0.0004921228
6439.6115124226 0.0004573399
6486.9575796127 0.0004229851
6534.334530592 0.0003887496
6581.671339035 0.0003547139
6629.0196397305 0.0003210227
6676.3996770382 0.0002878294
6723.7203164101 0.0002548833
6771.0555171967 0.0002223974
6818.4247436524 0.0001899346
6865.7696576119 0.000157223
6913.1122643948 0.0001247836
6960.5315577984 9.29534115952091E-005
7007.8093748093 0.000062086
7055.1585593224 3.09337542698795E-005
7102.5349030495 5.63568431477535E-007


==> num_res/criteo/dave_rpg.txt <==
0,0.1638471806
47.3651723862,0.0963723605
94.7606704235,0.0693183069
142.0823607445,0.0547264986
189.4641857147,0.0457961952
236.7609655857,0.039801915
284.1090016365,0.035443837
331.4599664211,0.032061951
378.8384523392,0.0293604913
426.2168853283,0.0271626275
473.5042564869,0.0253574078
520.8635542393,0.0238065525
568.2426409721,0.0224292215
615.7829117775,0.0212048052
662.9237039089,0.0201115559
710.3168745041,0.0191330536
757.6106741428,0.0182720182
805.0611722469,0.0174770707
852.3183236122,0.0167543612
899.6782543659,0.0161014846
947.0240156651,0.0154996297
994.3521814346,0.0149442576
1041.7090678215,0.0144270121
1089.0752534866,0.0139423365
1136.5443572998,0.0134872335
1183.7696006298,0.013068048
1231.1449174881,0.0126674718
1278.4894356728,0.0122919153
1325.848007679,0.011930469
1373.1830170155,0.0115884478
1420.568133831,0.0112826722
1467.9426071644,0.0109834444
1515.2170786858,0.0106880991
1562.559630394,0.0104049235
1609.9270615578,0.0101338764
1657.2693185806,0.0098729208
1704.6270587444,0.0096274183
1751.9545624256,0.0093912038
1799.3019714356,0.009163517
1846.654204607,0.0089428367
1894.0092582703,0.0087292031
1941.412882328,0.0085223016
1988.7195460796,0.0083215627
2036.0614955425,0.0081261744
2083.4459519386,0.0079428604
2130.7519993782,0.0077598895
2178.1038417816,0.0075790596
2225.4839453697,0.0074032799
2272.8794500828,0.0072328504
2320.1526856423,0.0070671651
2367.6845464707,0.0069033281
2414.8647913933,0.0067420157
2462.202819109,0.0065874089
2509.5598163605,0.0064354625
2556.9145715237,0.0062886595
2604.2641878128,0.0061446229
2651.6124157906,0.0060033955
2698.9630672932,0.0058681908
2746.3416104317,0.0057360689
2793.6792583466,0.0056061158
2841.0594511032,0.0054783981
2888.35435009,0.0053535517
2935.7055757046,0.0052318994
2983.1287791729,0.0051141428
3030.4097459316,0.0049973554
3077.7685129643,0.0048836011
3125.1227331162,0.0047723051
3172.4544527531,0.0046646951
3219.8121991158,0.0045590524
3267.1668009758,0.0044555728
3314.564309597,0.0043544969
3361.8767488003,0.0042567595
3409.237609148,0.0041609309
3456.5759413242,0.0040670315
3503.9202034474,0.0039740819
3551.2810590267,0.0038831555
3598.61130476,0.0037943421
3645.9548101425,0.0037070858
3693.3043246269,0.0036210007
3740.6656732559,0.0035372249
3788.0183231831,0.0034547432
3835.3565638065,0.0033735507
3882.7230517864,0.0032948198
3930.0579476357,0.003216713
3977.4410037994,0.0031405168
4024.7771422863,0.0030651292
4072.1134295464,0.0029911894
4119.4604225159,0.002918476
4166.847766161,0.0028466397
4214.1582427025,0.0027762881
4261.5054326058,0.0027083791
4308.8647382259,0.0026409281
4356.2917311192,0.0025746628
4403.5555660725,0.0025092494
4450.937951088,0.0024447064
4498.2639849186,0.0023818351
4545.631780386,0.0023198337
4592.9629845619,0.0022586946
4640.3070836067,0.0021983537
4687.6588699818,0.0021394156
4735.0124287605,0.0020811294
4782.3892025948,0.0020233189
4829.7108776569,0.001967227
4877.0745995045,0.0019113315
4924.4137201309,0.0018562411
4971.7662620545,0.0018024118
5019.1237990856,0.0017490633
5066.5769021511,0.0016957913
5113.8078048229,0.0016434604
5161.1622011662,0.0015933832
5208.5298969746,0.0015423876
5255.8848619461,0.0014922928
5303.2106692791,0.0014432225
5350.5792431831,0.0013943539
5397.9391021729,0.0013467818
5445.2675962448,0.0013001775
5492.611897707,0.0012543301
5539.9608650208,0.0012086945
5587.3081967831,0.0011638986
5634.6601424217,0.0011200974
5682.0542378426,0.0010773793
5729.3637676239,0.0010349845
5776.7129180431,0.0009930506
5824.1004526615,0.0009517555
5871.4432179928,0.0009108846
5918.7641177178,0.0008702438
5966.1079499722,0.0008303683
6013.464369297,0.0007904808
6060.8371343613,0.0007511342
6108.1694009304,0.0007123959
6155.5235469341,0.0006754153
6202.859231472,0.0006373368
6250.268061161,0.0006001254
6297.6246373653,0.0005635073
6344.9159708023,0.0005275922
6392.340887785,0.0004921228
6439.6115124226,0.0004573399
6486.9575796127,0.0004229851
6534.334530592,0.0003887496
6581.671339035,0.0003547139
6629.0196397305,0.0003210227
6676.3996770382,0.0002878294
6723.7203164101,0.0002548833
6771.0555171967,0.0002223974
6818.4247436524,0.0001899346
6865.7696576119,0.000157223
6913.1122643948,0.0001247836
6960.5315577984,9.29534115952091E-005
7007.8093748093,0.000062086
7055.1585593224,3.09337542698795E-005
7102.5349030495,5.63568431477535E-007


==> num_res/criteo/piag.csv <==
0 0.1638471806
47.3519473076 0.1001284758
94.7011983395 0.0719340839
142.0398936272 0.0573305688
189.3910992146 0.048422124
236.7493219376 0.0423001534
284.0980212688 0.0378538314
331.4395089149 0.0343993375
378.772623539 0.0316192636
426.1363809109 0.0293040286
473.4744720459 0.0273398801
520.8147947788 0.0256663786
568.1758272648 0.0241873665
615.5065627098 0.0228975767
662.8740792274 0.0217528309
710.2008213997 0.020728738
757.5697691441 0.0197995251
804.8941988945 0.0189594616
852.2353231907 0.0181879949
899.6548674107 0.0174757873
946.9399514198 0.0168196607
994.2775614262 0.016210194
1041.6262378693 0.0156461636
1088.9791591168 0.015119625
1136.3186721802 0.014617854
1183.6704485417 0.0141489824
1231.0242960453 0.013709348
1278.3536236286 0.0133034669
1325.7294466496 0.0129194186
1373.1515834332 0.0125518582
1420.4085402489 0.012201673
1467.7438952923 0.0118691316
1515.0923395157 0.0115566674
1562.4424481392 0.0112538712
1609.775411129 0.0109673641
1657.1274855137 0.0106957963
1704.4708850384 0.0104397898
1751.8282740116 0.0101889521
1799.1703341007 0.0099445244
1846.5191485882 0.009714212
1893.8754894734 0.0094922309
1941.2064628601 0.0092763701
1988.5448057652 0.0090680014
2035.9324448109 0.0088674873
2083.2486040592 0.0086734832
2130.5847444534 0.008488236
2177.9449825287 0.0083090993
2225.2840824127 0.0081340856
2272.6336288452 0.0079638848
2319.9701404572 0.007797619
2367.3232917786 0.0076394217
2414.6706695557 0.0074849997
2462.0114123821 0.0073346501
2509.3755919933 0.0071873914
2556.7219998837 0.0070449588
2604.0620090962 0.0069085484
2651.3948302269 0.0067754693
2698.778305769 0.0066420587
2746.0892188549 0.0065141186
2793.4388723374 0.0063888055
2840.7960045338 0.0062668137
2888.1416833401 0.0061488244
2935.4774713516 0.006033261
2982.8268437386 0.0059207694
3030.1796460152 0.0058126469
3077.5282912254 0.0057040004
3124.8658320904 0.0055979295
3172.2186431885 0.0054960272
3219.549258709 0.0053964808
3266.9013340473 0.0052980209
3314.2521522045 0.0052032845
3361.5875601769 0.0051100217
3408.935649395 0.0050193495
3456.3008577824 0.0049290781
3503.6477005482 0.0048407843
3550.9976601601 0.0047544845
3598.3303432465 0.0046695943
3645.6701896191 0.0045860742
3693.0245745182 0.0045040508
3740.38209939 0.0044242853
3787.7191443443 0.0043470069
3835.0515100956 0.0042697425
3882.4174396992 0.0041925998
3929.7608110905 0.0041169553
3977.1122617722 0.0040418398
4024.4436101914 0.0039696822
4071.7877540588 0.0038990065
4119.1435923576 0.0038285747
4166.4864699841 0.0037604311
4213.8257966042 0.0036929642
4261.1808402538 0.0036260312
4308.5222632885 0.0035604815
4355.8854279518 0.0034959163
4403.2253313065 0.0034324373
4450.5688605309 0.0033701081
4497.900329113 0.0033093567
4545.2617397308 0.0032497364
4592.6005666256 0.0031910946
4639.9526944161 0.0031323753
4687.2892827988 0.0030751349
4734.640226841 0.003018925
4781.9864878655 0.0029630128
4829.3379211426 0.0029082055
4876.6711030006 0.0028544709
4924.0303192139 0.0028007793
4971.3677108288 0.0027480473
5018.7212336063 0.0026960651
5066.0678524971 0.0026444001
5113.4044618607 0.0025936142
5160.7741689682 0.0025435328
5208.0984053612 0.0024939654
5255.4452977181 0.0024452467
5302.8007090092 0.0023970153
5350.2116441727 0.0023494783
5397.504005909 0.0023026901
5444.8266005516 0.0022566089
5492.1856136322 0.002210688
5539.5214827061 0.0021653856
5586.8642947674 0.0021206205
5634.2188885212 0.0020762709
5681.5644145012 0.0020328783
5728.9086751938 0.0019896151
5776.2607004643 0.0019471483
5823.5988636017 0.0019050978
5870.9635267258 0.0018635193
5918.2927460671 0.0018224658
5965.6431148052 0.001782294
6012.9811217785 0.0017421122
6060.332454443 0.0017021872
6107.6870005131 0.0016631091
6155.024753809 0.0016246413
6202.3846282959 0.001586712
6249.7258403301 0.0015495579
6297.0685245991 0.0015125737
6344.4269359112 0.0014751984
6391.7673826218 0.0014377278
6439.1905035973 0.0014009024
6486.4436583519 0.0013639288
6533.8049178124 0.0013281599
6581.1647903919 0.001292199
6628.5023801327 0.0012568283
6675.8337883949 0.0012220347
6723.1869382858 0.0011868435
6770.5302562714 0.0011523254
6817.8680269718 0.0011181618
6865.2180700302 0.0010844131
6912.5780465603 0.0010509064
6959.936122179 0.0010178999
7007.2714829445 0.0009850922
7054.6019997597 0.0009531213
7101.9511008263 0.000920874


==> num_res/criteo/piag.txt <==
0 0.6931471805600051
47.35194730758667 0.6294284758321104
94.70119833946228 0.6012340839367137
142.03989362716675 0.5866305688040249
189.39109921455383 0.577722123950685
236.74932193756104 0.571600153428039
284.0980212688446 0.567153831373329
331.4395089149475 0.563699337524253
378.77262353897095 0.5609192635591461
426.1363809108734 0.5586040286187128
473.47447204589844 0.5566398800606975
520.8147947788239 0.5549663786361668
568.1758272647858 0.5534873665288036
615.5065627098083 0.5521975766602039
662.8740792274475 0.5510528309269533
710.2008213996887 0.550028737963599
757.5697691440582 0.5490995251367264
804.8941988945007 0.5482594615895372
852.2353231906891 0.5474879949196189
899.6548674106598 0.5467757873274456
946.9399514198303 0.5461196607456119
994.2775614261627 0.5455101940424509
1041.6262378692627 0.5449461635543489
1088.979159116745 0.5444196250499765
1136.3186721801758 0.5439178540493391
1183.6704485416412 0.5434489824487742
1231.0242960453033 0.5430093479748913
1278.3536236286163 0.5426034668605643
1325.7294466495514 0.5422194186447427
1373.1515834331512 0.5418518582263516
1420.4085402488708 0.5415016729723413
1467.743895292282 0.5411691316438804
1515.092339515686 0.540856667448991
1562.4424481391907 0.540553871245282
1609.7754111289978 0.540267364123515
1657.1274855136871 0.5399957962520561
1704.4708850383759 0.5397397898200134
1751.828274011612 0.5394889521185398
1799.1703341007233 0.5392445243815611
1846.5191485881805 0.5390142119868389
1893.875489473343 0.5387922308654024
1941.2064628601074 0.53857637005994
1988.544805765152 0.5383680013687708
2035.9324448108673 0.5381674872766493
2083.2486040592194 0.5379734831975475
2130.58474445343 0.5377882360494265
2177.9449825286865 0.5376090992732065
2225.2840824127197 0.537434085552743
2272.633628845215 0.5372638847545415
2319.9701404571533 0.5370976189822391
2367.3232917785645 0.5369394216559297
2414.670669555664 0.5367849996654368
2462.011412382126 0.5366346500614985
2509.375591993332 0.5364873914368374
2556.7219998836517 0.5363449587718071
2604.0620090961456 0.5362085483786608
2651.394830226898 0.5360754693099998
2698.7783057689667 0.5359420586968017
2746.089218854904 0.5358141186297726
2793.4388723373413 0.5356888054734054
2840.7960045337677 0.5355668136856249
2888.1416833400726 0.5354488244256012
2935.4774713516235 0.5353332609819211
2982.826843738556 0.5352207693735952
3030.1796460151672 0.53511264685029
3077.5282912254333 0.5350040004056446
3124.865832090378 0.5348979295012267
3172.2186431884766 0.5347960271540274
3219.549258708954 0.5346964808442178
3266.9013340473175 0.5345980209037909
3314.2521522045135 0.5345032845309677
3361.5875601768494 0.534410021733777
3408.935649394989 0.534319349531324
3456.300857782364 0.5342290781128354
3503.647700548172 0.5341407842693636
3550.9976601600647 0.534054484513356
3598.33034324646 0.533969594295823
3645.6701896190643 0.5338860742146477
3693.0245745182037 0.5338040508276334
3740.38209939003 0.5337242852837935
3787.71914434433 0.5336470069437819
3835.0515100955963 0.5335697424735286
3882.417439699173 0.53349259976713
3929.7608110904694 0.5334169552930718
3977.1122617721558 0.5333418397937353
4024.443610191345 0.5332696821529609
4071.787754058838 0.5331990065388841
4119.1435923576355 0.5331285746965406
4166.486469984055 0.5330604311047131
4213.8257966041565 0.532992964163707
4261.18084025383 0.5329260312120517
4308.522263288498 0.5328604814760515
4355.885427951813 0.5327959162606108
4403.2253313064575 0.5327324372796196
4450.568860530853 0.5326701080555313
4497.900329113007 0.5326093567313037
4545.261739730835 0.5325497363742572
4592.600566625595 0.5324910946262117
4639.952694416046 0.5324323753329063
4687.289282798767 0.5323751348693373
4734.640226840973 0.532318925045748
4781.986487865448 0.5322630128246362
4829.337921142578 0.5322082054876851
4876.671103000641 0.5321544708831935
4924.030319213867 0.5321007792556227
4971.367710828781 0.5320480473444897
5018.7212336063385 0.5319960650749596
5066.067852497101 0.5319444001453656
5113.404461860657 0.5318936142031634
5160.774168968201 0.5318435327891894
5208.0984053611755 0.5317939653656165
5255.445297718048 0.531745246709678
5302.8007090091705 0.5316970153281898
5350.2116441726685 0.5316494782612917
5397.504005908966 0.5316026900534846
5444.826600551605 0.5315566088933992
5492.185613632202 0.531510687985431
5539.52148270607 0.5314653855838795
5586.86429476738 0.5314206205144977
5634.2188885211945 0.5313762708933336
5681.56441450119 0.5313328783321173
5728.908675193787 0.5312896151322217
5776.260700464249 0.5312471482673029
5823.598863601685 0.5312050977528064
5870.963526725769 0.5311635192712862
5918.292746067047 0.53112246575537
5965.643114805222 0.5310822939685974
6012.981121778488 0.531042112243299
6060.332454442978 0.5310021871905207
6107.687000513077 0.5309631090947953
6155.024753808975 0.5309246413388095
6202.384628295898 0.5308867120082602
6249.725840330124 0.5308495578614562
6297.068524599075 0.5308125736575028
6344.426935911179 0.5307751984398903
6391.767382621765 0.5307377278440945
6439.1905035972595 0.5307009024145865
6486.443658351898 0.5306639287637209
6533.804917812347 0.5306281599418835
6581.164790391922 0.5305921989593293
6628.502380132675 0.5305568283298656
6675.833788394928 0.5305220346807364
6723.186938285828 0.5304868435100949
6770.530256271362 0.5304523254282547
6817.868026971817 0.5304181618177733
6865.218070030212 0.5303844130797339
6912.5780465602875 0.5303509063798854
6959.936122179031 0.5303178998613103
7007.2714829444885 0.5302850921578716
7054.601999759674 0.5302531213160554
7101.951100826263 0.5302208740198485


==> num_res/criteo/synch_gd.csv <==
0 0.1638471806
47.7588071823 0.1045837997
95.1525096893 0.0787928601
143.7259912491 0.0641589219
192.4511988163 0.0547413774
238.3798875809 0.048513241
284.3120641708 0.0437919214
332.6608450413 0.0398318687
380.9910354614 0.0366540387
426.4727158546 0.0341952577
474.8277583122 0.0319660156
522.8798556328 0.030058707
571.2406938076 0.0284032424
615.921608448 0.0270404948
664.6618952751 0.025739981
712.9704737663 0.0245763317
758.475944519 0.023593904
806.9148361683 0.022635585
854.7179250717 0.0217609129
902.5598909855 0.020958366
950.0368831158 0.0202185222
995.0155534744 0.0195776829
1043.6432127953 0.0189381203
1092.248112917 0.018341835
1137.2869412899 0.017820195
1185.3148262501 0.0172948689
1233.1094353199 0.0168008747
1281.2352273464 0.0163351961
1326.3909709454 0.0159237893
1374.4047691822 0.0155057022
1422.4013860226 0.015109118
1470.9140453339 0.0147322394
1516.1148834229 0.0143968564
1564.234705925 0.0140537112
1612.7594535351 0.0137260722
1658.1066987515 0.013433254
1706.945596695 0.013132449
1754.9933247566 0.0128441057
1800.4169206619 0.0125854809
1848.8694996834 0.0123189002
1894.7079355717 0.012079302
1943.324185133 0.0118318504
1991.5820534229 0.011593404
2036.930321455 0.0113785019
2085.6687290669 0.0111559746
2130.77125597 0.0109550975
2178.9334623814 0.010746774
2227.3258342743 0.0105452078
2275.1532537937 0.010350037
2322.5404529572 0.0101609258
2370.5718765259 0.0099775632
2415.3737695217 0.0098113556
2463.0279796124 0.0096383041
2510.8319687843 0.0094702077
2558.513825655 0.0093068312
2605.9635357857 0.0091479547
2652.916115284 0.0089933724
2700.2182404995 0.0088428916
2747.5469973087 0.0086963313
2795.2213287354 0.0085535218
2842.1782093048 0.0084143034
2889.0569579601 0.0082785258
2935.9584038258 0.0081460475
2983.0932402611 0.0080167349
3030.4299490452 0.0078904619
3080.5323517323 0.007758987
3127.4267919064 0.0076386259
3174.7341778278 0.007520959
3221.944491148 0.0074058859
3269.1856777668 0.0072933111
3315.6282799244 0.0071831439
3362.3547942638 0.0070752983
3412.1989531517 0.0069627299
3459.616774559 0.0068594278
3506.6918358803 0.0067582088
3551.5179331303 0.0066655553
3599.8463029862 0.0065681676
3648.2742958069 0.006472666
3695.8996477127 0.0063789896
3740.8818759918 0.0062931532
3789.1032106876 0.0062028418
3837.3946084976 0.0061141912
3885.3262557983 0.0060271504
3930.4777684212 0.0059473213
3978.6348178387 0.0058632554
4026.6107268334 0.0057806612
4073.7952792645 0.0056994955
4121.4121389389 0.0056197167
4169.1086597443 0.0055412852
4216.3110289574 0.0054641626
4264.1217830181 0.0053883123
4311.4997696877 0.0053136991
4356.3847808838 0.0052451461
4404.0739886761 0.0051728294
4452.0679047108 0.0051016539
4499.782422781 0.0050315892
4546.7877402306 0.0049626062
4593.8552553654 0.0048946769
4641.5939903259 0.0048277741
4689.7909686565 0.0047618717
4737.3928477764 0.0046969445
4785.2587029934 0.0046329683
4832.6535813809 0.0045699195
4879.9800918102 0.0045077756
4927.4641296864 0.0044465146
4974.6331324577 0.0043861154
5022.2738366127 0.0043265575
5069.5769262314 0.0042678212
5114.1166973114 0.0042137251
5162.5735008717 0.0041565237
5210.6753268242 0.0041000895
5258.7531652451 0.0040444052
5303.2375774384 0.003993095
5351.3878624439 0.0039388133
5399.7586808205 0.0038852337
5447.761150837 0.0038323408
5495.650945425 0.0037801198
5540.2986199856 0.0037319737
5588.2144899368 0.0036810112
5635.7000236511 0.0036306794
5683.61150527 0.0035809653
5731.4869372845 0.003531856
5779.0932388306 0.0034833391
5827.0322885513 0.0034354024
5871.4743123055 0.0033911747
5919.0678930283 0.003344327
5966.6722612381 0.0032980261
6014.6145231724 0.0032522612
6062.8247020245 0.0032070218
6110.5042805672 0.0031622977
6158.1277420521 0.003118079
6205.7661175728 0.003074356
6250.448079586 0.0030339868
6298.341388464 0.0029911957
6346.3034300804 0.0029488734
6393.9678657055 0.0029070113
6441.5004444122 0.0028656008
6489.8126580715 0.0028246338
6534.988871336 0.0027867908
6583.8443975449 0.0027466584
6631.7001438141 0.0027069463
6676.6390333176 0.0026702544
6725.1159648895 0.0026313342
6772.6864609718 0.0025928129
6820.7043659687 0.0025546838
6868.6362438202 0.0025169399
6913.6852571964 0.0024820542
6961.3775317669 0.0024450367
7009.3232727051 0.0024083857
7057.1209704876 0.0023720949
7105.2076072693 0.0023361584


==> num_res/criteo/synch_gd.txt <==
0 0.6931471805600051
47.75880718231201 0.633883799657749
95.15250968933105 0.6080928601379243
143.72599124908447 0.5934589218680688
192.45119881629944 0.5840413774063226
238.37988758087158 0.5778132409941326
284.3120641708374 0.5730919214006271
332.660845041275 0.5691318686975793
380.9910354614258 0.5659540387466063
426.4727158546448 0.5634952576855816
474.82775831222534 0.5612660156321904
522.879855632782 0.5593587070296708
571.2406938076019 0.5577032424073831
615.9216084480286 0.5563404947948419
664.661895275116 0.5550399809608797
712.9704737663269 0.55387633174416
758.475944519043 0.5528939040101196
806.9148361682892 0.5519355850254064
854.7179250717163 0.5510609128563805
902.5598909854889 0.5502583659854355
950.0368831157684 0.5495185222370382
995.0155534744263 0.5488776828605053
1043.6432127952576 0.5482381203026107
1092.2481129169464 0.547641835043135
1137.2869412899017 0.5471201950328811
1185.3148262500763 0.5465948689064805
1233.1094353199005 0.5461008746877483
1281.2352273464203 0.5456351961057027
1326.3909709453583 0.5452237892539513
1374.4047691822052 0.54480570219405
1422.4013860225677 0.5444091180053726
1470.9140453338623 0.5440322393907431
1516.1148834228516 0.543696856359643
1564.2347059249878 0.5433537112319742
1612.75945353508 0.5430260721577751
1658.1066987514496 0.5427332539745142
1706.9455966949463 0.5424324490027104
1754.9933247566223 0.5421441057375881
1800.4169206619263 0.5418854809096838
1848.8694996833801 0.5416189002082283
1894.7079355716705 0.5413793019560842
1943.3241851329803 0.5411318504168922
1991.5820534229279 0.5408934039791358
2036.9303214550018 0.5406785019395224
2085.6687290668488 0.5404559746295812
2130.771255970001 0.5402550975303048
2178.933462381363 0.5400467739600435
2227.325834274292 0.5398452078332004
2275.1532537937164 0.5396500369623144
2322.5404529571533 0.5394609258467912
2370.571876525879 0.5392775631946171
2415.3737695217133 0.5391113556098956
2463.0279796123505 0.5389383040748826
2510.8319687843323 0.5387702077160048
2558.5138256549835 0.538606831233891
2605.963535785675 0.5384479547328189
2652.916115283966 0.5382933724465404
2700.2182404994965 0.5381428915906372
2747.546997308731 0.5379963313268563
2795.2213287353516 0.5378535218266934
2842.1782093048096 0.5377143034232186
2889.056957960129 0.537578525841446
2935.95840382576 0.5374460474988191
2983.093240261078 0.5373167348683703
3030.4299490451813 0.5371904618980037
3080.532351732254 0.537058987033059
3127.426791906357 0.5369386258580086
3174.734177827835 0.5368209590498305
3221.944491147995 0.5367058859440571
3269.1856777668 0.5365933110861384
3315.6282799243927 0.5364831438892562
3362.3547942638397 0.5363752983192537
3412.198953151703 0.5362627299353905
3459.616774559021 0.5361594277633004
3506.6918358802795 0.5360582088284062
3551.5179331302643 0.535965555310201
3599.846302986145 0.5358681675678894
3648.2742958068848 0.5357726660436805
3695.8996477127075 0.5356789895604934
3740.8818759918213 0.5355931531920927
3789.1032106876373 0.5355028417574385
3837.3946084976196 0.535414191229531
3885.32625579834 0.5353271503986596
3930.477768421173 0.535247321323473
3978.634817838669 0.5351632554199462
4026.6107268333435 0.5350806612196697
4073.79527926445 0.534999495482794
4121.412138938904 0.5349197167364683
4169.108659744263 0.5348412851829238
4216.311028957367 0.5347641626132814
4264.121783018112 0.5346883123267508
4311.499769687653 0.5346136990547974
4356.384780883789 0.5345451461315203
4404.073988676071 0.5344728294170554
4452.06790471077 0.5344016538690859
4499.782422780991 0.5343315892009185
4546.78774023056 0.5342626062455827
4593.855255365372 0.5341946769030658
4641.593990325928 0.5341277740905175
4689.79096865654 0.5340618716953062
4737.392847776413 0.5339969445306785
4785.258702993393 0.5339329682938773
4832.653581380844 0.5338699195265617
4879.980091810226 0.5338077755773656
4927.464129686356 0.5337465145664686
4974.633132457733 0.5336861153520581
5022.273836612701 0.5336265574985607
5069.576926231384 0.5335678212464952
5114.116697311401 0.5335137251424392
5162.573500871658 0.5334565236746819
5210.675326824188 0.5334000894833928
5258.753165245056 0.5333444052048716
5303.2375774383545 0.5332930949579234
5351.387862443924 0.5332388132953673
5399.758680820465 0.5331852336955248
5447.761150836945 0.5331323408287817
5495.650945425034 0.5330801198330675
5540.29861998558 0.5330319736930966
5588.214489936829 0.5329810111611779
5635.700023651123 0.5329306794331015
5683.611505270004 0.5328809653169421
5731.48693728447 0.532831856006352
5779.093238830566 0.5327833390661233
5827.032288551331 0.5327354024184636
5871.47431230545 0.5326911747442482
5919.067893028259 0.5326443270172954
5966.672261238098 0.5325980260945822
6014.6145231723785 0.5325522611820765
6062.82470202446 0.5325070217837651
6110.504280567169 0.5324622976911076
6158.127742052078 0.5324180789729693
6205.766117572784 0.5323743559659952
6250.448079586029 0.5323339867673813
6298.341388463974 0.5322911956877496
6346.303430080414 0.5322488734322339
6393.96786570549 0.5322070113046357
6441.500444412231 0.5321656008345279
6489.812658071518 0.5321246337697538
6534.988871335983 0.5320867907961333
6583.844397544861 0.5320466583609315
6631.700143814087 0.5320069463169272
6676.639033317566 0.5319702544443361
6725.115964889526 0.5319313341647771
6772.686460971832 0.531892812911953
6820.704365968704 0.5318546837524448
6868.63624382019 0.531816939921573
6913.685257196426 0.5317820541724302
6961.3775317668915 0.5317450367320881
7009.323272705078 0.5317083857018661
7057.120970487595 0.5316720949316661
7105.207607269287 0.5316361584160437


==> num_res/diff_p/asynch_gd_1.txt <==
0 0.0577185947239
1.3813118934631348 0.054095858711
2.7938804626464844 0.0514142216116
4.729082107543945 0.048092615964
7.887333631515503 0.0449263813589
11.528483152389526 0.0421075086729
15.565587043762207 0.0398956590328
19.593351125717163 0.0370446975541
26.992740631103516 0.0343789127869
33.06616449356079 0.0318904264465
39.060490131378174 0.02967833748
44.30145287513733 0.0272724651455
51.65208649635315 0.0257205307499
62.53805327415466 0.0239308878371
70.49518132209778 0.0230766531991
77.04405808448792 0.0229567663943
83.31250786781311 0.0227676684153
89.75703859329224 0.0224592382821
97.98226547241211 0.0221034428275
108.28853583335876 0.0215637798815
117.85916566848755 0.0210217401775
126.00648999214172 0.0202943890249
137.2831265926361 0.0197131798841
153.4991636276245 0.0189483117432
170.15413546562195 0.018230940449
185.16644525527954 0.0174535874727
199.55093693733215 0.0164659270211
214.88947010040283 0.0154220857249
234.83509159088135 0.0143133275522
281.774117231369 0.0131548319838
304.3128628730774 0.0121423450543
325.69073367118835 0.0109627229607
347.5147616863251 0.00987712371977
365.69761300086975 0.00901671789476
385.75153970718384 0.00803725155926
401.82042121887207 0.0071733432604
425.64823293685913 0.00649283661077
452.14647221565247 0.00585541244289
471.61612606048584 0.00525722216653
497.1442995071411 0.00468249772076


==> num_res/diff_p/asynch_gd_10.txt <==
0 0.0577185947239
6.906594514846802 0.0537031103313
10.959931373596191 0.0505276763491
15.373252391815186 0.0474238131524
23.293569326400757 0.04394656691
35.28591823577881 0.0403868170707
44.56469511985779 0.0375178874824
59.67603898048401 0.0338971069167
76.12745356559753 0.0306031693639
89.44593405723572 0.0277179226688
106.02263021469116 0.0252478061872
127.82878232002258 0.0228748807123
142.53962540626526 0.0227606052813
160.24800491333008 0.0224322394529
188.34822869300842 0.0220013714901
214.18159103393555 0.0213664644482
240.42438340187073 0.0206522204962
263.9020662307739 0.0196772280582
283.95943880081177 0.018669980831
310.4458498954773 0.0173543160709
337.54018998146057 0.0160251707352
371.88837242126465 0.0145872436111
407.8046066761017 0.0130409193442
443.076297044754 0.011429523512
479.4228446483612 0.00993040377368


==> num_res/diff_p/asynch_gd_4.txt <==
0 0.0577185947239
2.3830199241638184 0.0538776749321
4.187932014465332 0.050356432256
6.010679244995117 0.0472423873956
9.147496461868286 0.0435297669046
12.587729215621948 0.0399658486449
17.46230149269104 0.0370310101282
25.6300847530365 0.0340259004805
32.670297384262085 0.0304689126194
40.4480836391449 0.0279982496049
49.30974102020264 0.0257716227748
58.4919114112854 0.0234139530469
66.49775838851929 0.0228149646415
76.90954303741455 0.0226117806082
88.45503997802734 0.0222654590253
98.20486545562744 0.021787818699
110.224449634552 0.0211925609605
120.78621006011963 0.0204161268568
133.608304977417 0.0196177436669
148.22219491004944 0.0185903325112
167.36193132400513 0.0177202624149
184.3959059715271 0.0165837936288
201.33605885505676 0.015188891958
222.58606886863708 0.013871108889
247.3761761188507 0.01268864653
269.7554998397827 0.0112671213805
291.4361653327942 0.00994506617691
312.93886947631836 0.00874243802236
336.06376457214355 0.0076298372582
354.4988422393799 0.0065898783073
376.33767342567444 0.00566230523546
397.9275486469269 0.0048304643989
418.8598849773407 0.00406251472631
438.9882872104645 0.0033513816314
462.04489970207214 0.00271213256224
481.5844292640686 0.00205300877536


==> num_res/diff_p/asynch_gd_7.txt <==
0 0.0577185947239
3.8343565464019775 0.0538297026378
5.0512213706970215 0.0504401497383
7.88519024848938 0.0471301396852
10.616559505462646 0.0436107378511
14.015843868255615 0.0396670558966
18.37874698638916 0.0367471539336
24.349279165267944 0.0333712186721
33.185935497283936 0.0298193976109
42.68592882156372 0.0270795750605
51.6256217956543 0.0246205569792
58.670191049575806 0.0228784317752
66.32271671295166 0.0227112492641
76.06938457489014 0.0223749372381
89.9964828491211 0.0218665700858
101.91084814071655 0.02128091639
116.09139013290405 0.0204348402676
128.23899102210999 0.0195216963883
141.4876639842987 0.0183385725958
158.63356971740723 0.0171258880112
174.90712022781372 0.0157582168657
192.94807815551758 0.0142909849811
210.17883610725403 0.0127237329539
227.8469738960266 0.0109220046799
247.64821004867554 0.00945536652451
265.103328704834 0.00812814399951
291.3147211074829 0.00705818678708
312.88552355766296 0.0059308963384
333.23616337776184 0.00496268676154
355.20597791671753 0.00408277671214
375.55836486816406 0.00327215386235
397.5394937992096 0.00255185270442
420.3797917366028 0.00190649731609
442.2257602214813 0.00130620449188
463.12873792648315 0.000733610875313
486.8238387107849 0.000183240094184


==> num_res/kdda/dave_rpg.csv <==
0 0.5700871806
59.6341409683 0.4546010625
119.0023581982 0.3812622845
178.5309312344 0.3276535126
238.0015318394 0.2917634543
297.5106520653 0.2651140009
357.0090794563 0.24313247
416.5318136215 0.2249882996
475.9990751743 0.2090063657
535.6592614651 0.1942593828
594.9912433624 0.1799539188
654.4988968372 0.1673463667
714.0337226391 0.1564140269
773.4980967045 0.1466054246
832.9923388958 0.1381431846
892.4905514717 0.1304600837
951.981153965 0.1235167052
1011.4970209599 0.1173039672
1070.997243166 0.1116781057
1130.5203220844 0.1064200028
1190.0060379505 0.1015704481
1249.475363493 0.0971023295
1308.9843835831 0.0930036807
1368.7199962139 0.0892552502
1427.9926946163 0.0857250812
1487.4725353718 0.0825226027
1546.9952442646 0.0793773488
1606.4726917744 0.0764158926
1665.9703333378 0.0736813465
1725.5173854828 0.0710577595
1784.9825680256 0.0686069948
1844.472974062 0.0662452908
1903.9723143578 0.0640545281
1963.4662499428 0.0619930052
2022.9626173973 0.0599414835
2082.4624290466 0.058026851
2141.9553713799 0.0561274087
2201.4636323452 0.0544083429
2260.954072237 0.0527318912
2320.4579300881 0.0511370848
2379.9565491676 0.0495309876
2439.4844634533 0.0480369806
2498.9657585621 0.0465945718
2558.577016592 0.0452602273
2617.9489450455 0.0439405818
2677.4767742157 0.0426710387
2736.9718813896 0.0414597022
2796.5523536205 0.0403233364
2855.9633300305 0.0392119016
2915.4652292729 0.038131014
2974.9510741234 0.0370703682
3034.4446246624 0.0360729721
3093.9360532761 0.0350957877
3153.4349629879 0.0341534984
3212.9579365254 0.0332622812
3272.4511418343 0.0323904299
3331.9315595627 0.0315494469
3391.4289557934 0.0307348983
3450.9295125008 0.0299430559
3510.4313118458 0.0291606882
3569.931548357 0.0284155577
3629.4581031799 0.0276837893
3688.946921587 0.0269791309
3748.4383211136 0.026308688
3807.9340150356 0.0256448456
3867.4278662205 0.0249776153
3926.9191658497 0.0243388032
3986.6485140324 0.0237312768
4045.9394006729 0.0231483453
4105.4152524471 0.0225620415
4164.9547317028 0.022010028
4224.4416520596 0.021467559
4283.9186255932 0.020931183
4343.4125323296 0.0204073489
4402.9086205959 0.019900511
4462.4131803513 0.0194657161
4521.9192848206 0.018972297
4581.4310634136 0.0184903101
4640.9213058949 0.0180156721
4700.4260373116 0.0175482353
4759.9137728214 0.0170996797
4819.4020702839 0.0166590112
4878.91345644 0.0162244248
4938.3954775333 0.0158132669
4997.9055199623 0.0153980659
5057.4002974033 0.0149924847
5116.9038865566 0.014598437
5176.3987798691 0.0142106394
5235.8914356232 0.013831678
5295.3958113194 0.0134676346
5354.8917765617 0.0131068683
5414.3890612125 0.0127582696
5473.8903574944 0.0124025585
5533.3884599209 0.0120578737
5592.9038164616 0.0117339106
5652.3839423657 0.0114110107
5711.886813879 0.0110913071
5771.3824598789 0.0107744754
5830.8900978565 0.0104704073
5890.3957128525 0.0101714035
5949.8981573582 0.0098790177
6009.3970813751 0.0095938371
6068.881616354 0.0093227122
6128.3798294067 0.0090541459
6187.8700375557 0.0087801269
6247.3683342934 0.0085111389
6306.8922915459 0.008245748
6366.3657312393 0.0079894401
6425.8710844517 0.0077381388
6485.369976759 0.0074871754
6544.8632826805 0.0072333807
6604.3717901707 0.0069912948
6663.8697903156 0.006752817
6723.3597924709 0.0065236723
6782.8632898331 0.0062999185
6842.3550710678 0.0060744059
6901.8548281193 0.0058509411
6961.3603031635 0.005631672
7020.8575117588 0.0054144482
7080.3531837463 0.0052029881
7139.8556742668 0.0049976156
7199.3487610817 0.0047926082
7258.8606722355 0.0045868543
7318.3958492279 0.0043842735
7377.9419877529 0.0041884042
7437.3426158428 0.0039924726
7496.8534412384 0.0038029519
7556.3434491158 0.0036163043
7615.8495762348 0.0034345526
7675.3448753357 0.0032543962
7734.8618881703 0.0030761268
7794.3610877991 0.0029053098
7853.8361570835 0.0027286706
7913.3523306847 0.0025578441
7972.9091248512 0.0023861836
8032.3410284519 0.0022168162
8091.8529071808 0.0020478373
8151.3367536068 0.0018812925
8210.832038641 0.0017217033
8270.3406250477 0.0015627986
8329.8470168114 0.0014036802
8389.3312165737 0.0012446827
8448.8339812756 0.0010943556
8508.3238711357 0.0009441177
8567.8207547665 0.0007986862
8627.5801570416 0.0006509757
8686.8168587685 0.0005113161
8746.3166821003 0.0003649659
8805.8158102036 0.000239048
8865.3274509907 0.0001193136
8924.8180577755 2.32764400723284E-006


==> num_res/kdda/dave_rpg.txt <==
0 0.6931471805599312
59.634140968322754 0.5776610625356879
119.0023581981659 0.504322284537153
178.53093123435974 0.4507135126295477
238.00153183937073 0.4148234542923216
297.5106520652771 0.38817400092355686
357.00907945632935 0.3661924699668891
416.531813621521 0.3480482995722361
475.99907517433167 0.33206636569762
535.6592614650726 0.3173193828330067
594.9912433624268 0.3030139188064732
654.4988968372345 0.29040636671907927
714.0337226390839 0.2794740269002678
773.498096704483 0.2696654245556313
832.9923388957977 0.26120318456893266
892.4905514717102 0.2535200837071001
951.9811539649963 0.24657670518971175
1011.4970209598541 0.24036396724151635
1070.9972431659698 0.23473810571037837
1130.5203220844269 0.2294800027728801
1190.0060379505157 0.22463044813180966
1249.4753634929657 0.22016232948759096
1308.9843835830688 0.2160636807017052
1368.719996213913 0.21231525023091338
1427.9926946163177 0.20878508123020337
1487.4725353717804 0.20558260265960693
1546.9952442646027 0.20243734878211303
1606.4726917743683 0.19947589261185428
1665.9703333377838 0.19674134649696684
1725.517385482788 0.19411775950585522
1784.982568025589 0.19166699484757643
1844.472974061966 0.18930529075561367
1903.9723143577576 0.18711452809392112
1963.4662499427795 0.18505300521476686
2022.9626173973083 0.18300148346051195
2082.462429046631 0.18108685095741875
2141.9553713798523 0.1791874087313994
2201.4636323451996 0.17746834289039415
2260.9540722370148 0.17579189120645725
2320.457930088043 0.1741970848112518
2379.956549167633 0.17259098763367628
2439.484463453293 0.17109698055140488
2498.965758562088 0.1696545718072747
2558.5770165920258 0.16832022729751211
2617.948945045471 0.1670005817678512
2677.4767742156982 0.16573103874652617
2736.971881389618 0.1645197021570794
2796.552353620529 0.16338333642888808
2855.9633300304413 0.16227190161161714
2915.4652292728424 0.16119101402615818
2974.9510741233826 0.1601303682229947
3034.4446246623993 0.15913297210590693
3093.936053276062 0.15815578771029906
3153.4349629879 0.157213498428538
3212.957936525345 0.1563222812435263
3272.451141834259 0.1554504299032257
3331.931559562683 0.1546094468873406
3391.4289557933807 0.1537948982595589
3450.929512500763 0.153003055943488
3510.4313118457794 0.15222068820451698
3569.93154835701 0.15147555767883733
3629.4581031799316 0.1507437893034281
3688.9469215869904 0.15003913089374088
3748.4383211135864 0.14936868796392605
3807.9340150356293 0.14870484556397345
3867.4278662204742 0.14803761530052878
3926.9191658496857 0.14739880315004772
3986.648514032364 0.14679127678441414
4045.9394006729126 0.14620834528382223
4105.415252447128 0.1456220414517136
4164.954731702805 0.1450700280398226
4224.441652059555 0.14452755900976821
4283.918625593185 0.14399118301750688
4343.412532329559 0.14346734885477325
4402.908620595932 0.14296051100497165
4462.413180351257 0.14252571606639053
4521.919284820557 0.1420322970204821
4581.43106341362 0.14155031013853253
4640.921305894852 0.14107567209502164
4700.426037311554 0.1406082352987308
4759.913772821426 0.14015967969383866
4819.40207028389 0.13971901115279106
4878.913456439972 0.13928442475936959
4938.39547753334 0.13887326691208038
4997.905519962311 0.138458065902839
5057.400297403336 0.1380524846899755
5116.903886556625 0.13765843704690262
5176.39877986908 0.13727063938569956
5235.891435623169 0.13689167799170449
5295.395811319351 0.1365276345936325
5354.891776561737 0.1361668683220579
5414.38906121254 0.1358182695909304
5473.890357494354 0.13546255848880429
5533.388459920883 0.13511787374135772
5592.903816461563 0.13479391062858292
5652.383942365646 0.1344710107204788
5711.886813879013 0.13415130712534099
5771.3824598789215 0.1338344753594145
5830.890097856522 0.13353040728527749
5890.395712852478 0.13323140347506404
5949.89815735817 0.13293901769775648
6009.397081375122 0.1326538370612836
6068.881616353989 0.13238271217078965
6128.379829406738 0.1321141459347366
6187.870037555695 0.1318401269450591
6247.3683342933655 0.13157113894644346
6306.892291545868 0.13130574801465356
6366.365731239319 0.13104944007713884
6425.871084451675 0.13079813881705327
6485.369976758957 0.13054717539658592
6544.8632826805115 0.13029338071427873
6604.37179017067 0.13005129484523462
6663.869790315628 0.129812816968221
6723.359792470932 0.12958367227959977
6782.863289833069 0.12935991853571402
6842.35507106781 0.12913440590772357
6901.854828119278 0.12891094113793258
6961.360303163528 0.12869167196895934
7020.857511758804 0.12847444820980763
7080.353183746338 0.12826298807928316
7139.855674266815 0.12805761558381135
7199.348761081696 0.12785260823153724
7258.860672235489 0.12764685425042102
7318.395849227905 0.12744427348879195
7377.941987752914 0.12724840419414035
7437.342615842819 0.12705247259668098
7496.853441238403 0.1268629519296226
7556.343449115753 0.12667630427974882
7615.8495762348175 0.12649455261583048
7675.344875335693 0.1263143962127729
7734.861888170242 0.12613612682134973
7794.361087799072 0.12596530976137033
7853.836157083511 0.125788670557765
7913.352330684662 0.12561784411026536
7972.909124851227 0.12544618357959864
8032.34102845192 0.12527681623806336
8091.852907180786 0.1251078373352758
8151.336753606796 0.12494129248408638
8210.832038640976 0.12478170327586992
8270.340625047684 0.12462279858419709
8329.84701681137 0.124463680206896
8389.331216573715 0.12430468271391355
8448.833981275558 0.12415435558943655
8508.323871135712 0.12400411766099759
8567.820754766464 0.12385868615168699
8627.58015704155 0.12371097573559957
8686.816858768463 0.12357131611156767
8746.316682100296 0.1234249658702463
8805.815810203552 0.12329904801662638
8865.327450990677 0.1231793136007739
8924.818057775497 0.12306232764400725


==> num_res/kdda/piag.csv <==
0 0.5700871806
59.5168468952 0.5261767552
119.0147571564 0.4888350825
178.5117814541 0.4589303397
238.020401001 0.434493096
297.5009818077 0.4128468012
357.5304501057 0.3935936907
416.4921529293 0.3767851314
476.0161671638 0.3612928749
535.5011618137 0.3478451174
595.0542185307 0.3348043618
654.4988443851 0.3231896566
714.2247216702 0.3126623448
773.5052936077 0.3024847109
833.0504689217 0.2930669545
892.5021109581 0.2843393797
951.9955384731 0.2762829449
1011.5117433071 0.2686392505
1071.0193140507 0.2613614138
1130.5394198895 0.2545864047
1190.020334959 0.24801918
1249.4747245312 0.2420205183
1308.977606535 0.2363430696
1368.5549864769 0.2308767384
1427.9731063843 0.225600588
1487.4803602696 0.2205339739
1546.9681353569 0.2157195276
1606.5245409012 0.2111262207
1666.0307719708 0.2067197835
1725.5685219765 0.2025579652
1784.969078064 0.1985205996
1844.5330002308 0.1947791221
1904.0025818348 0.1910354665
1963.4610373974 0.1874611998
2022.9757535458 0.1840503538
2082.5189008713 0.1807505735
2141.9618406296 0.177558742
2201.4695580006 0.1743998852
2260.9780404568 0.1714396348
2320.4641115666 0.168514429
2379.9589805603 0.1657018611
2439.5177242756 0.1629482881
2498.9570028782 0.1603019983
2558.4599816799 0.157721053
2617.9774086475 0.1552050462
2677.4961035252 0.152759348
2737.3271820545 0.1504764197
2796.4544708729 0.1482503136
2855.9942829609 0.1460643704
2915.4978599548 0.1439475251
2974.9527714253 0.1418759772
3034.4514484406 0.1398664996
3093.947781086 0.1379113872
3153.4551899433 0.1360601974
3212.9713637829 0.1342102677
3272.4556572437 0.1324363521
3331.986894846 0.1306878267
3391.4398567677 0.1289530028
3451.0308389664 0.1272393102
3510.4466197491 0.1255696461
3569.9277486801 0.1239725241
3629.4370002747 0.1224261371
3688.9578089714 0.1209269311
3748.427567482 0.1194580935
3807.9267752171 0.1179826433
3867.4191317558 0.1165654573
3926.9252831936 0.1151681264
3986.5152149201 0.1138262449
4046.2404413223 0.1125085979
4105.439539671 0.1111886996
4164.9388825893 0.1099517721
4224.6152164936 0.1086892983
4283.9285609722 0.1074531069
4343.4158127308 0.1062275019
4402.9129219055 0.105075584
4462.4545111656 0.1039385438
4521.9349989891 0.1028478475
4581.6244058609 0.1017373935
4640.9335205555 0.1006474679
4700.4253542423 0.0995977245
4759.9102699757 0.0985406739
4819.4176805019 0.0975086126
4878.9058272839 0.0965106565
4938.6546359062 0.0955560846
4997.9655647278 0.0945531064
5057.5678329468 0.0935906926
5116.9604690075 0.0926803022
5176.4057881832 0.0917869256
5235.9350321293 0.0909011029
5295.3913116455 0.090028697
5354.8963239193 0.0891889404
5414.3993515968 0.0883563591
5473.9300718308 0.0875470474
5533.3974092007 0.0867498424
5593.074590683 0.0859488401
5652.4257011414 0.0851578812
5711.9142739773 0.0843807264
5771.6542665958 0.0836267248
5830.8813352585 0.0829001782
5890.4580049515 0.0821611313
5949.8958616257 0.0814376281
6009.5206551552 0.0807322497
6068.9140851498 0.0800408203
6128.3825087547 0.0793428174
6187.9310188294 0.0786416626
6247.4826004505 0.0779693193
6306.8748090267 0.0773230562
6366.3891222477 0.0766595054
6425.941832304 0.0759988667
6485.3861501217 0.0753705187
6544.9164915085 0.0747368987
6604.4666054249 0.0741005115
6663.9961886406 0.0734793454
6723.3803298473 0.0728683299
6782.8849954605 0.0722697479
6842.3928525448 0.0716612843
6901.9087340832 0.0710553251
6961.4474904537 0.0704713611
7020.8702232838 0.0698938087
7080.4065229893 0.0693287097
7139.8786821365 0.0687649814
7199.3777418137 0.0682114657
7258.8571867943 0.06765245
7318.5309624672 0.0671147472
7377.8613138199 0.0665879286
7437.3877215386 0.0660581538
7496.9319887161 0.0655442177
7556.657449007 0.065046072
7615.8479704857 0.0645426172
7675.4157028198 0.0640482972
7734.9016113281 0.0635579596
7794.5153667927 0.0630772471
7853.9099752903 0.0626051127
7913.3330624104 0.0621385741
7973.0092899799 0.0616881092
8032.6586601734 0.0612315615
8091.8490989208 0.0607925836
8151.3356244564 0.0603456826
8210.8341009617 0.0599132851
8270.3686637879 0.0594861028
8329.9144518375 0.0590603832
8389.3946282864 0.0586419416
8448.8432593346 0.0582406375
8508.3492479324 0.0578219982
8567.8396742344 0.0574076694
8627.3331003189 0.057013509
8686.8827626705 0.0566190661
8746.315608263 0.0562356031
8805.8213260174 0.0558531117
8865.348610878 0.0554726176
8924.8244669438 0.0550882052


==> num_res/kdda/piag.txt <==
0 0.6931471805599312
59.516846895217896 0.6492367552320163
119.01475715637207 0.6118950825158153
178.5117814540863 0.5819903396654503
238.02040100097656 0.5575530959983472
297.50098180770874 0.5359068011574927
357.5304501056671 0.5166536906627026
416.49215292930603 0.4998451314483965
476.0161671638489 0.48435287487531553
535.501161813736 0.47090511740209806
595.0542185306549 0.4578643617987445
654.4988443851471 0.44624965655547805
714.2247216701508 0.4357223448426604
773.5052936077118 0.42554471087058726
833.0504689216614 0.41612695452516746
892.5021109580994 0.4073993796898277
951.9955384731293 0.3993429448740087
1011.5117433071136 0.39169925046965315
1071.0193140506744 0.3844214138387169
1130.53941988945 0.37764640470634375
1190.0203349590302 0.3710791799928822
1249.4747245311737 0.36508051827587346
1308.9776065349579 0.3594030696010902
1368.5549864768982 0.3539367384254593
1427.9731063842773 0.34866058804358907
1487.4803602695465 0.3435939738643998
1546.968135356903 0.3387795276251574
1606.524540901184 0.33418622067485854
1666.030771970749 0.3297797835030543
1725.568521976471 0.3256179651696162
1784.9690780639648 0.32158059959292223
1844.5330002307892 0.3178391220525952
1904.002581834793 0.3140954664945384
1963.4610373973846 0.31052119982730075
2022.975753545761 0.3071103538416044
2082.518900871277 0.3038105735055022
2141.9618406295776 0.3006187420359849
2201.4695580005646 0.2974598852353722
2260.978040456772 0.29449963484491626
2320.4641115665436 0.2915744290444933
2379.9589805603027 0.2887618611347019
2439.517724275589 0.28600828810354895
2498.957002878189 0.2833619983452804
2558.4599816799164 0.28078105302320794
2617.9774086475372 0.27826504615244363
2677.4961035251617 0.27581934797107277
2737.3271820545197 0.2735364196501582
2796.454470872879 0.27131031355520696
2855.9942829608917 0.2691243703816832
2915.497859954834 0.2670075251072083
2974.952771425247 0.26493597722315393
3034.4514484405518 0.26292649956903585
3093.947781085968 0.2609713871821489
3153.4551899433136 0.2591201974331362
3212.9713637828827 0.2572702676752026
3272.4556572437286 0.2554963521460824
3331.9868948459625 0.25374782669243484
3391.4398567676544 0.2520130027918328
3451.0308389663696 0.2502993101620486
3510.446619749069 0.2486296461067459
3569.9277486801147 0.24703252414205212
3629.437000274658 0.24548613708817024
3688.957808971405 0.24398693113013298
3748.4275674819946 0.2425180935430319
3807.9267752170563 0.2410426432870918
3867.419131755829 0.23962545734461385
3926.9252831935883 0.23822812637960059
3986.515214920044 0.2368862448994285
4046.2404413223267 0.23556859792090157
4105.439539670944 0.234248699630218
4164.93888258934 0.23301177210777418
4224.615216493607 0.2317492982814039
4283.928560972214 0.23051310693655913
4343.415812730789 0.22928750194591735
4402.912921905518 0.22813558404358456
4462.454511165619 0.22699854377307213
4521.934998989105 0.22590784754298307
4581.624405860901 0.22479739349337255
4640.933520555496 0.22370746792082544
4700.425354242325 0.22265772453212845
4759.910269975662 0.22160067385642201
4819.417680501938 0.22056861256635324
4878.905827283859 0.21957065646578455
4938.6546359062195 0.21861608460597823
4997.965564727783 0.21761310640564693
5057.567832946777 0.21665069264636905
5116.960469007492 0.21574030223846077
5176.405788183212 0.21484692563754473
5235.935032129288 0.2139611029120932
5295.391311645508 0.21308869702544686
5354.896323919296 0.21224894035822647
5414.399351596832 0.21141635913265142
5473.9300718307495 0.21060704741314926
5533.397409200668 0.2098098423879336
5593.074590682983 0.20900884005988707
5652.425701141357 0.20821788122754833
5711.91427397728 0.20744072641686384
5771.65426659584 0.2066867248254245
5830.881335258484 0.2059601781622455
5890.458004951477 0.2052211313437024
5949.895861625671 0.20449762811160466
6009.520655155182 0.20379224970926232
6068.914085149765 0.20310082029000198
6128.38250875473 0.2024028173966204
6187.931018829346 0.2017016625603937
6247.482600450516 0.2010293193428591
6306.874809026718 0.2003830561853417
6366.389122247696 0.19971950538000482
6425.941832304001 0.1990588666743244
6485.386150121689 0.19843051865564348
6544.916491508484 0.1977968986907002
6604.466605424881 0.1971605114793337
6663.9961886405945 0.1965393454056868
6723.380329847336 0.19592832987556247
6782.88499546051 0.195329747854373
6842.392852544785 0.1947212842726663
6901.908734083176 0.19411532506655713
6961.44749045372 0.19353136110577446
7020.870223283768 0.19295380869281586
7080.406522989273 0.19238870971986188
7139.878682136536 0.19182498143789173
7199.37774181366 0.1912714656855284
7258.857186794281 0.19071245004360782
7318.530962467194 0.19017474721319255
7377.861313819885 0.18964792858519097
7437.387721538544 0.1891181538351062
7496.9319887161255 0.18860421768912755
7556.657449007034 0.1881060719642686
7615.847970485687 0.18760261723277993
7675.415702819824 0.18710829718049804
7734.901611328125 0.1866179595854861
7794.515366792679 0.18613724707005402
7853.9099752902985 0.1856651126568931
7913.333062410355 0.18519857409729848
7973.009289979935 0.1847481091829495
8032.658660173416 0.18429156149622783
8091.849098920822 0.1838525836299818
8151.335624456406 0.1834056825749194
8210.834100961685 0.18297328514024247
8270.368663787842 0.18254610279386912
8329.91445183754 0.18212038316008466
8389.394628286362 0.18170194163034392
8448.843259334564 0.18130063751616365
8508.349247932434 0.18088199820100279
8567.83967423439 0.18046766936982298
8627.333100318909 0.18007350903253236
8686.882762670517 0.17967906607095477
8746.315608263016 0.17929560307071887
8805.82132601738 0.17891311171588262
8865.34861087799 0.17853261764562606
8924.82446694374 0.1781482051803991


==> num_res/kdda/synch_gd.csv <==
0 0.5700871806
60.1457014084 0.5096915732
123.4109566212 0.4677117691
181.4604082108 0.4318334711
241.4697942734 0.3966677238
301.4222211838 0.3731182801
361.3538839817 0.3557741207
420.9545292854 0.3376642495
478.2828774452 0.3170603424
536.1850464344 0.3021759761
600.1636254787 0.2897245743
655.7544708252 0.2792217979
716.9405596256 0.2687673969
777.790769577 0.2591478212
836.9619417191 0.2489485091
895.3913075924 0.2401881447
954.8152828217 0.2309579719
1015.1390357018 0.2229694333
1072.1678767204 0.2169899432
1136.0830478668 0.2117993245
1190.1635656357 0.2068637443
1253.1220173836 0.1988826733
1310.0640420914 0.1930201713
1369.013843298 0.1840033948
1427.9762320519 0.1770698819
1488.8539931774 0.1703532858
1547.5458364487 0.164952732
1610.8559560776 0.1614510873
1670.2901723385 0.1570895333
1729.8685696125 0.1541489184
1786.9557170868 0.1515472829
1844.9814436436 0.1490306559
1905.3636045456 0.1465946847
1966.6799015999 0.1442353193
2025.233566761 0.1419487863
2084.2930300236 0.1397315649
2144.7778813839 0.1371960881
2202.3876805306 0.1338283385
2262.0390219689 0.1313166771
2321.2204253674 0.1282166854
2382.4804830551 0.1254140058
2441.5657866001 0.1230355859
2498.9625988007 0.1195492079
2561.7989947796 0.1173735246
2622.6020877361 0.1155467822
2682.1452317238 0.1139068144
2737.2730271816 0.1124409175
2797.1712133885 0.1104971769
2858.8671147823 0.1083676511
2916.5488824844 0.1066695648
2975.0180592537 0.1050193396
3036.8326005936 0.1035280109
3094.1005730629 0.1020745638
3154.41634202 0.1004426337
3216.3467328549 0.098545232
3272.8222765923 0.0972143604
3332.4704213142 0.095718064
3392.2305970192 0.0944540341
3454.3708102703 0.0928450538
3512.8916299343 0.0912837812
3572.9375691414 0.0898559724
3630.4333350659 0.0885525029
3691.2284917832 0.0871145879
3748.4985616207 0.0854740757
3809.5662066937 0.0831112264
3867.8731775284 0.081152612
3927.7099411488 0.0792714346
3987.4018025398 0.077736675
4047.3530061245 0.0757887628
4105.4371464253 0.074174279
4165.2460598946 0.0728619101
4224.9152114391 0.071647452
4286.315237999 0.0703496834
4345.1914007664 0.0693731019
4405.622985363 0.0683630325
4464.009827137 0.0672145852
4522.8776576519 0.0662549115
4584.2481064797 0.0652657238
4641.465836525 0.0643000925
4701.646351099 0.0633081433
4760.8108718395 0.0619125558
4821.1928687096 0.0603829147
4880.7619459629 0.0591751818
4939.1612629891 0.0578345169
4998.3315751553 0.0564585379
5057.9968056679 0.0551324381
5118.6882381439 0.0539678651
5178.429308176 0.0532121732
5236.620164156 0.0522535017
5296.4824194908 0.0510737341
5355.6382834911 0.0500014082
5415.1487009525 0.0490613686
5475.9944243431 0.0483085973
5533.4039595127 0.0476043333
5594.6587352753 0.0469460027
5654.582103014 0.0463008435
5712.856580019 0.045698284
5773.6222913265 0.0450776976
5831.0997974873 0.0443545625
5891.8127481937 0.0436478824
5950.0782287121 0.0429844214
6009.7588059902 0.0423351193
6070.8934421539 0.0418308258
6130.1432719231 0.0412831736
6188.4532461166 0.0405431673
6248.7808434963 0.0399692623
6307.2002682686 0.0394792686
6367.0061116219 0.0388307377
6426.1633512974 0.0380114475
6486.8251729012 0.0371929304
6546.5847628117 0.0365287916
6605.3942842484 0.0358376613
6665.6836407185 0.0351221391
6725.130573988 0.0346487104
6784.9439620972 0.0341435077
6843.1210758686 0.0336871268
6903.549230814 0.0331999425
6962.3024742603 0.0327407129
7022.8362777233 0.0322895512
7083.0380897522 0.031864559
7142.0272893906 0.0314465955
7201.8089191914 0.0310354838
7259.7874517441 0.0306485005
7319.3613290787 0.030250306
7379.2207932472 0.0298584746
7437.3970994949 0.0294728519
7497.8468084335 0.0290932883
7556.986435175 0.0287357635
7616.9866304398 0.0283676402
7677.4142844677 0.0280051612
7737.2896227837 0.0276944478
7797.210539341 0.0274030546
7856.0733885765 0.0271152774
7916.1184644699 0.0268013328
7972.8750228882 0.0264623555
8033.8948478699 0.0261139442
8091.8462998867 0.0257850184
8151.7894873619 0.0254468577
8212.6954386234 0.0251275339
8271.4102272987 0.0248127535
8330.2155489922 0.0244890246
8390.6535425186 0.0240778626
8449.7204842568 0.0237648221
8510.0734930039 0.0234562771
8567.8271529675 0.0231647157
8628.2682712078 0.0228771091
8688.2992539406 0.0225811261
8748.5037512779 0.0222771981
8805.8312933445 0.0220133675
8866.599883318 0.0217411
8925.6177053452 0.0214840048


==> num_res/kdda/synch_gd.txt <==
0 0.6931471805599312
60.14570140838623 0.6327515732064671
123.41095662117004 0.5907717690624599
181.4604082107544 0.554893471132968
241.46979427337646 0.5197277238265786
301.42222118377686 0.4961782800848695
361.3538839817047 0.478834120706231
420.9545292854309 0.46072424953926566
478.28287744522095 0.4401203423569315
536.1850464344025 0.4252359761479861
600.1636254787445 0.4127845743317297
655.7544708251953 0.40228179787564095
716.9405596256256 0.39182739691597346
777.7907695770264 0.38220782119238716
836.9619417190552 0.3720085090955037
895.391307592392 0.3632481447012126
954.8152828216553 0.35401797187478573
1015.1390357017517 0.3460294333057255
1072.1678767204285 0.34004994318480664
1136.0830478668213 0.33485932453202255
1190.1635656356812 0.3299237443107376
1253.1220173835754 0.3219426733424958
1310.0640420913696 0.31608017126209587
1369.0138432979584 0.30706339479685707
1427.9762320518494 0.30012988194280416
1488.853993177414 0.29341328584821147
1547.5458364486694 0.2880127319642474
1610.8559560775757 0.28451108729401947
1670.2901723384857 0.28014953333280757
1729.868569612503 0.2772089184285842
1786.955717086792 0.2746072829240854
1844.98144364357 0.27209065594346704
1905.3636045455933 0.2696546847004744
1966.679901599884 0.2672953193227949
2025.2335667610168 0.26500878633319347
2084.293030023575 0.26279156491816913
2144.777881383896 0.26025608813566625
2202.387680530548 0.25688833849563497
2262.0390219688416 0.2543766771161002
2321.2204253673553 0.25127668535539044
2382.4804830551147 0.2484740058333107
2441.565786600113 0.24609558591359215
2498.962598800659 0.2426092078592195
2561.798994779587 0.24043352464658238
2622.6020877361298 0.23860678217648829
2682.1452317237854 0.2369668143672827
2737.2730271816254 0.2355009174691571
2797.171213388443 0.23355717692120595
2858.8671147823334 0.23142765114719405
2916.548882484436 0.22972956483882648
2975.0180592536926 0.22807933955932996
3036.832600593567 0.22658801085563232
3094.1005730628967 0.2251345638173317
3154.416342020035 0.22350263372593282
3216.346732854843 0.2216052319583492
3272.8222765922546 0.2202743604068961
3332.4704213142395 0.2187780640073964
3392.2305970191956 0.21751403408458336
3454.3708102703094 0.21590505376377064
3512.891629934311 0.21434378124926745
3572.937569141388 0.21291597238407367
3630.4333350658417 0.2116125029202543
3691.228491783142 0.21017458785178814
3748.4985616207123 0.2085340756713727
3809.5662066936493 0.20617122637473587
3867.8731775283813 0.20421261204055008
3927.709941148758 0.20233143459689165
3987.4018025398254 0.20079667497482162
4047.3530061244965 0.19884876278144262
4105.437146425247 0.19723427896404708
4165.246059894562 0.19592191013967736
4224.915211439133 0.19470745201251663
4286.315237998962 0.19340968340233852
4345.191400766373 0.1924331019085667
4405.622985363007 0.19142303254666754
4464.009827136993 0.19027458523328764
4522.877657651901 0.18931491154962013
4584.248106479645 0.18832572380139825
4641.465836524963 0.18736009251418162
4701.646351099014 0.18636814328183154
4760.810871839523 0.18497255581809816
4821.192868709564 0.18344291471778812
4880.761945962906 0.18223518177953685
4939.161262989044 0.18089451688640132
4998.331575155258 0.1795185378808997
5057.996805667877 0.17819243805926746
5118.688238143921 0.177027865110878
5178.429308176041 0.1762721731928499
5236.62016415596 0.17531350171017082
5296.482419490814 0.17413373406675142
5355.638283491135 0.17306140821525748
5415.14870095253 0.17212136864699773
5475.994424343109 0.1713685973153801
5533.403959512711 0.17066433332104478
5594.658735275269 0.1700060026511324
5654.582103013992 0.16936084348636413
5712.856580018997 0.16875828397831716
5773.622291326523 0.16813769761141706
5831.099797487259 0.16741456246286626
5891.812748193741 0.16670788235171782
5950.078228712082 0.16604442137064362
6009.758805990219 0.16539511926883274
6070.893442153931 0.16489082579588102
6130.143271923065 0.1643431735513221
6188.453246116638 0.1636031673248578
6248.780843496323 0.1630292622983963
6307.200268268585 0.16253926862915932
6367.006111621857 0.16189073770606477
6426.1633512973785 0.16107144747836905
6486.825172901154 0.16025293036431823
6546.584762811661 0.15958879162939169
6605.394284248352 0.15889766130447364
6665.68364071846 0.1581821391395936
6725.130573987961 0.15770871044964013
6784.943962097168 0.1572035077308976
6843.121075868607 0.15674712681289915
6903.54923081398 0.15625994251365377
6962.30247426033 0.15580071294545703
7022.836277723312 0.15534955121062988
7083.038089752197 0.1549245590379238
7142.027289390564 0.154506595490354
7201.8089191913605 0.154095483817012
7259.78745174408 0.1537085004971496
7319.361329078674 0.15331030595762857
7379.220793247223 0.15291847462968788
7437.397099494934 0.1525328519161621
7497.846808433533 0.15215328825479404
7556.986435174942 0.15179576347074517
7616.986630439758 0.1514276401508154
7677.414284467697 0.1510651612117828
7737.289622783661 0.15075444780017352
7797.210539340973 0.15046305455323275
7856.073388576508 0.15017527741308198
7916.11846446991 0.14986133284517802
7972.875022888184 0.1495223554595303
8033.894847869873 0.1491739442338919
8091.8462998867035 0.14884501839597042
8151.789487361908 0.14850685765964572
8212.695438623428 0.1481875339378479
8271.410227298737 0.1478727535015659
8330.215548992157 0.14754902461303565
8390.653542518616 0.14713786264067952
8449.720484256744 0.14682482211459957
8510.073493003845 0.14651627708292492
8567.827152967453 0.14622471573869192
8628.26827120781 0.14593710912491267
8688.299253940582 0.1456411261177188
8748.503751277924 0.14533719807466064
8805.831293344498 0.1450733674932085
8866.599883317947 0.1448010999687271
8925.617705345154 0.14454400480009116


==> num_res/url/dave_rpg.csv <==
0 0.6205661806
47.9628155231 0.1954893076
95.9206149578 0.1281655968
143.881485939 0.0959574094
191.842846632 0.0784775001
239.8025972843 0.0673140733
287.7610988617 0.0595961613
335.7265737057 0.0538533294
383.6841754913 0.0492141898
431.6460359097 0.045652549
479.6021966934 0.0427235807
527.5616943836 0.0401640023
575.5214591026 0.0380744287
623.4904825687 0.0362106838
671.4417335987 0.0345528004
719.4036695957 0.0330805584
767.3642859459 0.0317616223
815.3309497833 0.0305563353
863.2856674194 0.0294382225
911.2451388836 0.028435134
959.2045140266 0.0275160592
1007.1662685871 0.0267221172
1055.1352419853 0.0259476471
1103.0832927227 0.0252144746
1151.0438284874 0.0244995331
1199.004834652 0.0238520691
1246.9650688171 0.0232487754
1294.9295387268 0.0226624561
1342.8851685524 0.0221134914
1390.8497579098 0.0215722033
1438.8034763336 0.0210664425
1486.7669198513 0.0205810479
1534.7234249115 0.0200989841
1582.6844024658 0.0196521077
1630.6461508274 0.019233729
1678.6056749821 0.0188294952
1726.5678942204 0.0184392195
1774.5259013176 0.0180658175
1822.484600544 0.0177077761
1870.4508075714 0.0173483665
1918.4072952271 0.0170087261
1966.3656549454 0.0166710491
2014.3248717785 0.0163497345
2062.2844679356 0.0160284378
2110.2469587326 0.0157086656
2158.205600977 0.0154002457
2206.1748943329 0.0150934559
2254.1289889813 0.0148001287
2302.0881876946 0.0145117306
2350.046980381 0.0142301534
2398.0060968399 0.013955902
2445.9681074619 0.0136889039
2493.9277071953 0.0134199442
2541.8878912926 0.0131646977
2589.8484518528 0.0129150432
2637.8113338947 0.0126713577
2685.7778174877 0.0124236734
2733.7289681435 0.0121931012
2781.6892323494 0.0119570536
2829.6486971378 0.0117256044
2877.6097624302 0.011497374
2925.5686254501 0.0112709838
2973.5353391171 0.011050178
3021.4918031693 0.0108340316
3069.4630987644 0.0106279169
3117.4073777199 0.0104222119
3165.3697555065 0.0102270074
3213.3287360668 0.0100267323
3261.2897839546 0.0098319979
3309.2487409115 0.0096423965
3357.2081198692 0.0094570751
3405.1687760353 0.0092690176
3453.1301436424 0.0090892837
3501.0887136459 0.008910183
3549.0492076874 0.0087348438
3597.0092549324 0.0085612658
3644.9718587399 0.0083908753
3692.9382922649 0.0082202384
3740.8908259869 0.008057557
3788.8512306213 0.007889045
3836.8110120297 0.0077257946
3884.7702088356 0.0075648683
3932.7286300659 0.0074063267
3980.688621521 0.0072498499
4028.6493394375 0.00709862
4076.6088454723 0.0069477081
4124.5838971138 0.006799885
4172.5292284489 0.0066556576
4220.4898099899 0.0065085565
4268.4518840313 0.006364223
4316.4094138146 0.0062236841
4364.3722612858 0.0060815638
4412.3393099308 0.0059434519
4460.2932994366 0.0058057585
4508.2562193871 0.0056674525
4556.2109744549 0.0055331655
4604.1723513603 0.0054016075
4652.1336100102 0.0052726572
4700.0949406624 0.0051449679
4748.0517082214 0.0050160502
4796.0125772953 0.0048893485
4843.9716408253 0.0047619647
4891.9306969643 0.0046380445
4939.893642664 0.0045174263
4987.8529565334 0.004393836
5035.8124654293 0.0042738272
5083.7755661011 0.0041540687
5131.7382125855 0.0040352658
5179.6926436424 0.0039229988
5227.6586589813 0.0038094243
5275.6199448109 0.003697217
5323.57386446 0.0035859817
5371.5347144604 0.003475296
5419.4986968041 0.0033670401
5467.4558520317 0.0032575045
5515.4129862785 0.0031507383
5563.3746709824 0.0030425426
5611.3349382877 0.0029365927
5659.2939183712 0.0028300661
5707.2542803288 0.0027267039
5755.2169866562 0.0026226422
5803.1731653214 0.0025201291
5851.1351337433 0.0024192794
5899.0968165398 0.0023176042
5947.0559587479 0.0022172007
5995.015342474 0.0021188945
6042.9742386341 0.0020224268
6090.9373362064 0.0019265479
6138.8949773312 0.0018308154
6186.8585846424 0.0017378266
6234.8192367554 0.0016439331
6282.7748858929 0.0015494691
6330.7368061543 0.001456402
6378.6967134476 0.0013641714
6426.6550588608 0.0012730302
6474.6192023754 0.001183014
6522.5749442577 0.0010941574
6570.5358965397 0.0010049319
6618.4957995415 0.0009198572
6666.4583246708 0.0008337178
6714.4180431366 0.0007496976
6762.374932766 0.0006640811
6810.3353829384 0.0005797389
6858.2958312035 0.0004943983
6906.2556390762 0.0004115731
6954.2156105042 0.0003275843
7002.178486824 0.0002450399
7050.1402487755 0.0001622232
7098.1014499664 8.03856270406161E-005
7146.0562949181 0.000000258


==> num_res/url/dave_rpg.txt <==
0 0.693147180559945
47.96281552314758 0.26807030755704436
95.92061495780945 0.20074659675580023
143.88148593902588 0.16853840944407522
191.84284663200378 0.15105850009308924
239.80259728431702 0.13989507331924342
287.76109886169434 0.1321771613110966
335.7265737056732 0.1264343293939351
383.684175491333 0.12179518983219388
431.6460359096527 0.1182335489903852
479.6021966934204 0.11530458067908754
527.5616943836212 0.11274500231890101
575.5214591026306 0.11065542868007729
623.4904825687408 0.10879168383530577
671.4417335987091 0.1071338004249479
719.4036695957184 0.10566155842987783
767.3642859458923 0.10434262234241558
815.3309497833252 0.10313733526678966
863.2856674194336 0.10201922254951722
911.2451388835907 0.10101613397101089
959.2045140266418 0.10009705918387123
1007.1662685871124 0.09930311722362804
1055.135241985321 0.0985286470758733
1103.083292722702 0.09779547455953595
1151.0438284873962 0.09708053312686303
1199.004834651947 0.09643306910122211
1246.9650688171387 0.09582977536621327
1294.9295387268066 0.09524345607197644
1342.8851685523987 0.09469449137458116
1390.8497579097748 0.09415320329018195
1438.8034763336182 0.09364744245918821
1486.766919851303 0.09316204788275884
1534.723424911499 0.09267998410449765
1582.6844024658203 0.09223310770468006
1630.6461508274078 0.09181472897900819
1678.605674982071 0.09141049517564792
1726.5678942203522 0.09102021953801517
1774.5259013175964 0.09064681749240402
1822.4846005439758 0.09028877612835824
1870.4508075714111 0.08992936647975035
1918.4072952270508 0.08958972609063257
1966.3656549453735 0.08925204908247356
2014.3248717784882 0.08893073449583351
2062.284467935562 0.08860943778898171
2110.246958732605 0.08828966564953483
2158.205600976944 0.08798124573430578
2206.1748943328857 0.08767445590464648
2254.128988981247 0.0873811287385903
2302.0881876945496 0.08709273064108808
2350.046980381012 0.08681115336104774
2398.006096839905 0.08653690202166041
2445.9681074619293 0.08626990390582452
2493.927707195282 0.08600094419903369
2541.887891292572 0.08574569771364264
2589.8484518527985 0.08549604320145972
2637.8113338947296 0.08525235770103072
2685.7778174877167 0.08500467337874995
2733.728968143463 0.08477410122812055
2781.6892323493958 0.08453805355196246
2829.6486971378326 0.08430660439626846
2877.609762430191 0.08407837400464056
2925.5686254501343 0.08385198377635263
2973.53533911705 0.08363117795102196
3021.4918031692505 0.08341503162854255
3069.4630987644196 0.08320891688187732
3117.407377719879 0.0830032118971031
3165.3697555065155 0.08280800741670377
3213.3287360668182 0.08260773232570859
3261.2897839546204 0.08241299785012783
3309.2487409114838 0.08222339645810921
3357.208119869232 0.08203807511765403
3405.168776035309 0.08185001756043389
3453.1301436424255 0.08167028370441362
3501.088713645935 0.08149118298953013
3549.049207687378 0.08131584380793362
3597.0092549324036 0.0811422658171516
3644.971858739853 0.0809718752797049
3692.9382922649384 0.08080123835638994
3740.890825986862 0.08063855697349086
3788.851230621338 0.08047004504053211
3836.811012029648 0.0803067945603007
3884.770208835602 0.08014586825034198
3932.728630065918 0.07998732665696841
3980.688621520996 0.07983084990055088
4028.6493394374847 0.07967962001037514
4076.608845472336 0.0795287081148079
4124.5838971138 0.07938088501636285
4172.529228448868 0.07923665761160595
4220.489809989929 0.07908955652633652
4268.451884031296 0.0789452229644626
4316.409413814545 0.07880468406843529
4364.372261285782 0.07866256380710682
4412.339309930801 0.07852445190678126
4460.293299436569 0.07838675847721763
4508.256219387054 0.0782484524843852
4556.21097445488 0.07811416546183748
4604.172351360321 0.07798260749376869
4652.133610010147 0.07785365721975018
4700.094940662384 0.077725967864714
4748.051708221436 0.0775970501766407
4796.012577295303 0.07747034845762349
4843.971640825272 0.07734296472709626
4891.930696964264 0.07721904454172393
4939.893642663956 0.07709842629654777
4987.852956533432 0.0769748359765339
5035.812465429306 0.076854827153669
5083.775566101074 0.07673506865430088
5131.738212585449 0.07661626579591545
5179.6926436424255 0.07650399876921195
5227.658658981323 0.0763904243230828
5275.619944810867 0.07627821695158449
5323.5738644599915 0.07616698170239466
5371.534714460373 0.07605629603006848
5419.498696804047 0.075948040074802
5467.455852031708 0.07583850447824779
5515.412986278534 0.07573173834772057
5563.374670982361 0.07562354262612771
5611.334938287735 0.07551759271841209
5659.293918371201 0.07541106608296663
5707.254280328751 0.07530770388864474
5755.216986656189 0.07520364222436943
5803.17316532135 0.07510112909871716
5851.135133743286 0.07500027939769212
5899.096816539764 0.07489860424396383
5947.055958747864 0.07479820072334502
5995.015342473984 0.07469989446352993
6042.9742386341095 0.07460342683798583
6090.937336206436 0.07450754791378822
6138.8949773311615 0.07441181541562902
6186.85858464241 0.07431882658445639
6234.819236755371 0.07422493306744533
6282.774885892868 0.07413046909497116
6330.736806154251 0.07403740204116413
6378.696713447571 0.07394517144190993
6426.655058860779 0.07385403021106521
6474.619202375412 0.07376401403600792
6522.574944257736 0.0736751573878673
6570.535896539688 0.07358593186367549
6618.495799541473 0.07350085719150702
6666.458324670792 0.07341471781656606
6714.418043136597 0.07333069760772504
6762.374932765961 0.07324508110563185
6810.335382938385 0.07316073885124606
6858.295831203461 0.07307539827501833
6906.255639076233 0.07299257311808462
6954.21561050415 0.07290858432035932
7002.178486824036 0.07282603994503802
7050.140248775482 0.07274322324997627
7098.101449966431 0.07266138562704061
7146.05629491806 0.07258125799964739


==> num_res/url/piag.csv <==
0 0.6205661806
47.8677680492 0.4160273771
95.7381560802 0.3394904936
143.6016104221 0.2903101481
191.4601564407 0.2561470201
239.3296179771 0.2308870318
287.192864418 0.2107416149
335.0591826439 0.1936633658
382.9250638485 0.1793398337
430.79322052 0.1667264463
478.6545054913 0.1560223899
526.525090456 0.1469281065
574.3866722584 0.1388620745
622.2523412704 0.1317918609
670.1127085686 0.1254343302
717.9764785767 0.1197688026
765.8517608643 0.114499451
813.7088592052 0.1097551024
861.5789089203 0.1054288071
909.4463295937 0.1015514882
957.3020179272 0.0980221021
1005.1666121483 0.0947503635
1053.0371077061 0.0917186879
1100.9022722244 0.088887212
1148.762401104 0.0862785212
1196.6311476231 0.0838381955
1244.4922688007 0.0815652468
1292.3609621525 0.0794094701
1340.2285273075 0.0774377327
1388.0939929485 0.0755850859
1435.9617161751 0.0738227697
1483.8217697144 0.0721967652
1531.6858830452 0.0706362113
1579.5488836765 0.0691528156
1627.4167537689 0.0677171719
1675.2834644318 0.0663609609
1723.1452865601 0.0650756685
1771.0065438747 0.0638549726
1818.8741025925 0.0626868534
1866.7402172089 0.0615793966
1914.6092340946 0.0605335616
1962.4708008766 0.0595214269
2010.3354547024 0.0585628882
2058.1981871128 0.057632959
2106.0660574436 0.0567374689
2153.9267983437 0.0559037578
2201.7929756641 0.0550584622
2249.6621847153 0.0542548321
2297.523566246 0.0534656753
2345.3932852745 0.052717019
2393.2562787533 0.051978512
2441.1245584488 0.0512598356
2489.0092515946 0.0505710248
2536.8473339081 0.0499086217
2584.7155811787 0.0492836153
2632.581982851 0.0486597808
2680.4471321106 0.0480592149
2728.3150184155 0.0475026057
2776.175889492 0.0469520197
2824.0404450893 0.0464169948
2871.9090240002 0.0459051932
2919.767758131 0.0454061013
2967.6351213455 0.0449351872
3015.4973580837 0.0444657717
3063.3616027832 0.0440084404
3111.2354035378 0.043593608
3159.0961139202 0.0431670964
3206.9704568386 0.0427513683
3254.8257308006 0.0423383035
3302.6887569428 0.0419381487
3350.5545532703 0.0415515007
3398.425257206 0.0411623045
3446.2818486691 0.0407842731
3494.1558094025 0.0404189105
3542.0200157166 0.0400647354
3589.8795313835 0.03972016
3637.7458446026 0.0393788003
3685.6150467396 0.0390557123
3733.4734826088 0.0387402643
3781.343326807 0.0384272811
3829.207927227 0.038123627
3877.0760498047 0.0378286947
3924.9414505959 0.037530744
3972.804224968 0.0372363483
4020.6706831455 0.0369569087
4068.5354325771 0.0366754262
4116.399743557 0.0363977052
4164.2603533268 0.0361360733
4212.1249215603 0.0359590978
4260.033279419 0.0357598508
4307.8592965603 0.0355642964
4355.7241432667 0.0353853624
4403.5877079964 0.035197124
4451.4494605064 0.0350085442
4499.3901371956 0.0348180971
4547.1830117703 0.0346302066
4595.0504140854 0.0344522366
4642.9190487862 0.034274767
4690.7790157795 0.0341004285
4738.6576035023 0.0339319046
4786.507860899 0.0337651467
4834.3746743202 0.0336059026
4882.2432701588 0.0334246413
4930.1655118466 0.0332678834
4977.9679887295 0.0331020954
5025.8326785565 0.032948981
5073.6999118328 0.0327955146
5121.559773922 0.0326478853
5169.4275541306 0.0324927538
5217.2966728211 0.0323490632
5265.1571002007 0.0322098194
5313.0228376389 0.032070689
5360.8834872246 0.0319363085
5408.8447563648 0.0318042156
5456.6201152802 0.0316698801
5504.4841270447 0.031536604
5552.4120693207 0.0313901726
5600.2299835682 0.0312717031
5648.0798501968 0.0311282362
5695.967222929 0.0310016974
5743.9533605576 0.0308752088
5791.6769089699 0.0307527341
5839.5409853458 0.0306305203
5887.4000689983 0.0305085015
5935.2671525478 0.0303958141
5983.1382055283 0.0302811888
6031.0269675255 0.0301663199
6078.8628473282 0.0300479771
6126.7675344944 0.0299264931
6174.6076271534 0.0298139104
6222.4537837505 0.0296942141
6270.3287796974 0.0295811426
6318.2020771504 0.0294626649
6366.0531294346 0.0293549523
6413.9435567856 0.0292520165
6461.7785534859 0.0291410648
6509.6542739868 0.0290320409
6557.533248663 0.028931797
6605.3737461567 0.0288261159
6653.2624659538 0.0287218321
6701.1045451164 0.0286198938
6748.9721999168 0.0285253997
6796.83365345 0.0284233384
6844.7044253349 0.0283215569
6892.5647420883 0.0282150755
6940.4369204044 0.028119084
6988.3565175533 0.0280193472
7036.1625258923 0.0279238118
7084.0266876221 0.0278332884
7132.0082581043 0.0277360788


==> num_res/url/piag.txt <==
0 0.693147180559945
47.86776804924011 0.4886083770985939
95.73815608024597 0.4120714935783394
143.6016104221344 0.36289114811200146
191.46015644073486 0.3287280201197436
239.32961797714233 0.30346803183722015
287.1928644180298 0.2833226149281524
335.0591826438904 0.2662443658365657
382.9250638484955 0.2519208336842916
430.79322052001953 0.2393074462950836
478.6545054912567 0.22860338986801063
526.5250904560089 0.21950910653615244
574.3866722583771 0.21144307447651373
622.2523412704468 0.2043728609462073
670.112708568573 0.19801533022257836
717.9764785766602 0.19234980256814554
765.8517608642578 0.1870804510089658
813.708859205246 0.18233610244151074
861.5789089202881 0.17800980706920141
909.4463295936584 0.17413248824335717
957.3020179271698 0.17060310209165586
1005.1666121482849 0.16733136354459346
1053.03710770607 0.16429968793699504
1100.9022722244263 0.1614682119809022
1148.7624011039734 0.1588595211853618
1196.6311476230621 0.1564191954896573
1244.4922688007355 0.15414624675127422
1292.360962152481 0.15199047007032257
1340.2285273075104 0.15001873272301852
1388.093992948532 0.1481660858889447
1435.9617161750793 0.1464037696555368
1483.8217697143555 0.14477776520739455
1531.6858830451965 0.14321721127707432
1579.548883676529 0.1417338156474409
1627.416753768921 0.1402981719404809
1675.2834644317627 0.13894196091359523
1723.1452865600586 0.13765666847422336
1771.0065438747406 0.1364359726492906
1818.8741025924683 0.13526785339506991
1866.7402172088623 0.1341603966227262
1914.6092340946198 0.13311456158625795
1962.4708008766174 0.13210242691938728
2010.3354547023773 0.1311438881993783
2058.1981871128082 0.13021395902808183
2106.066057443619 0.12931846891669282
2153.9267983436584 0.12848475783248825
2201.792975664139 0.12763946218894723
2249.662184715271 0.12683583214273275
2297.5235662460327 0.12604667527854724
2345.3932852745056 0.1252980189835442
2393.2562787532806 0.12455951196588368
2441.1245584487915 0.12384083564992734
2489.0092515945435 0.1231520247943989
2536.847333908081 0.12248962166110512
2584.715581178665 0.12186461532632611
2632.5819828510284 0.12124078076936107
2680.4471321105957 0.12064021485464217
2728.315018415451 0.12008360574530677
2776.175889492035 0.11953301973483513
2824.04044508934 0.11899799483692206
2871.909024000168 0.11848619317065025
2919.767758131027 0.11798710129974586
2967.63512134552 0.11751618721629561
3015.497358083725 0.11704677171429345
3063.361602783203 0.11658944036491853
3111.2354035377502 0.11617460799466296
3159.096113920212 0.11574809635806897
3206.970456838608 0.1153323682787172
3254.8257308006287 0.11491930351514335
3302.688756942749 0.11451914872985594
3350.55455327034 0.11413250071642432
3398.425257205963 0.11374330446045568
3446.281848669052 0.11336527313015084
3494.155809402466 0.11299991045948016
3542.0200157165527 0.11264573538113479
3589.8795313835144 0.11230115997966564
3637.745844602585 0.11195980032871156
3685.6150467395782 0.11163671225012352
3733.473482608795 0.11132126433393308
3781.343326807022 0.1110082811017243
3829.2079272270203 0.11070462700623766
3877.0760498046875 0.11040969468561458
3924.9414505958557 0.11011174396733642
3972.8042249679565 0.1098173483175552
4020.670683145523 0.10953790865429337
4068.535432577133 0.10925642618118386
4116.399743556976 0.10897870516469133
4164.2603533267975 0.1087170733163119
4212.1249215602875 0.10854009779581664
4260.033279418945 0.10834085082661131
4307.8592965602875 0.10814529642786821
4355.724143266678 0.10796636237359476
4403.587707996368 0.10777812400846667
4451.449460506439 0.1075895441915936
4499.390137195587 0.10739909711142165
4547.183011770248 0.1072112066479772
4595.050414085388 0.10703323659988194
4642.919048786163 0.10685576704159278
4690.779015779495 0.10668142845668815
4738.657603502274 0.10651290456949568
4786.507860898972 0.10634614667336477
4834.374674320221 0.10618690263512742
4882.243270158768 0.10600564130522418
4930.165511846542 0.10584888337263833
4977.967988729477 0.10568309539950778
5025.832678556442 0.10552998102535115
5073.699911832809 0.10537651463980693
5121.559773921967 0.10522888529201029
5169.427554130554 0.10507375383481302
5217.296672821045 0.10493006322416751
5265.157100200653 0.10479081937039005
5313.022837638855 0.10465168899226243
5360.883487224579 0.10451730849422468
5408.844756364822 0.10438521564635406
5456.620115280151 0.10425088007260504
5504.484127044678 0.10411760397003511
5552.412069320679 0.10397117255397005
5600.2299835681915 0.10385270307174752
5648.079850196838 0.10370923616927692
5695.967222929001 0.1035826974431121
5743.953360557556 0.10345620877288822
5791.676908969879 0.10333373405105073
5839.54098534584 0.10321152032126153
5887.400068998337 0.10308950146089411
5935.267152547836 0.10297681413201945
5983.138205528259 0.10286218883886093
6031.026967525482 0.1027473198654073
6078.862847328186 0.10262897713370178
6126.7675344944 0.10250749308157384
6174.607627153397 0.10239491035141464
6222.453783750534 0.10227521408219155
6270.328779697418 0.10216214258203526
6318.202077150345 0.10204366485466272
6366.053129434586 0.10193595232458225
6413.9435567855835 0.10183301647899762
6461.77855348587 0.10172206477808776
6509.654273986816 0.10161304094414642
6557.533248662949 0.10151279697516473
6605.3737461566925 0.10140711587468526
6653.262465953827 0.10130283206772936
6701.104545116425 0.10120089382436451
6748.97219991684 0.1011063996895234
6796.833653450012 0.10100433835059854
6844.70442533493 0.10090255694073709
6892.564742088318 0.10079607549543705
6940.436920404434 0.10070008402655094
6988.3565175533295 0.10060034721152274
7036.162525892258 0.10050481178612515
7084.02668762207 0.10041428839583637
7132.008258104324 0.1003170787846384


==> num_res/url/synch_gd.csv <==
0 0.6205671806
47.9769003391 0.3011854169
95.9715571404 0.2174610961
144.1735110283 0.1729858918
192.0221087933 0.1445905216
240.1099300385 0.1247137621
287.7937295437 0.1100526505
335.9027235508 0.0985708245
383.823114872 0.0897516479
431.6636457443 0.0826169001
479.9232954979 0.0765955364
527.7419009209 0.0716011712
575.5267119408 0.0673917661
623.6964304447 0.0637671698
671.5620224476 0.0606853434
719.7217180729 0.0579039368
767.5850744247 0.055420068
815.5649952888 0.0533076835
863.6718215942 0.0513539288
911.3958146572 0.0495986182
959.3120412827 0.0479731925
1007.268383503 0.0464869655
1055.2421121597 0.045110906
1103.3217251301 0.0438424816
1151.3066306114 0.0426687103
1199.2855942249 0.0415786234
1247.0296275616 0.0405466805
1295.2679686546 0.0395907742
1342.8875970841 0.0387023071
1391.027389288 0.0378739476
1439.043295145 0.037074134
1487.0023903847 0.0363194917
1534.9379131794 0.0356115202
1582.7761244774 0.0349349886
1630.9733715057 0.034287546
1678.7200086117 0.0336719131
1726.9053592682 0.0330854871
1774.5608379841 0.0325347696
1822.5459387302 0.0320080972
1870.8181593418 0.0314955974
1918.7959275246 0.031012177
1966.6560752392 0.0305516747
2014.4247169495 0.0301051745
2062.5415432453 0.0296684524
2110.4054307938 0.0292478335
2158.517152071 0.0288422785
2206.4834213257 0.0284508386
2254.3991923332 0.0280726451
2302.4652428627 0.0277040006
2350.367174387 0.0273472583
2398.35957551 0.027007173
2446.196192503 0.0266773392
2494.1435544491 0.0263546329
2541.9046938419 0.0260412465
2590.1917178631 0.025731846
2637.8151502609 0.0254357915
2686.1288852692 0.0251453864
2733.8668234348 0.0248671135
2781.7373735905 0.024595906
2829.8173606396 0.0243293059
2877.7672657967 0.0240650836
2925.7155480385 0.0238113238
2973.809325695 0.0235615257
3021.6115071774 0.0233194217
3069.4671709538 0.0230827435
3117.7070641518 0.0228475674
3165.4075727463 0.0226193326
3213.4668073654 0.0223959422
3261.4572372437 0.022175467
3309.3686697483 0.0219612193
3357.4387261868 0.0217512554
3405.2591781616 0.0215454095
3453.3778598309 0.0213451247
3501.2822856903 0.0211454532
3549.3939604759 0.0209525948
3597.0887773037 0.0207632203
3645.0480380058 0.0205727468
3693.0907423496 0.020388593
3741.0424089432 0.0202061832
3788.9075746536 0.0200268929
3836.9690418243 0.0198492296
3884.7952985764 0.0196758901
3932.812378645 0.0195067107
3980.7180309296 0.0193402157
4028.8782989979 0.0191737187
4076.6504187584 0.019011101
4124.6348690987 0.0188509624
4172.8459980488 0.0186919849
4220.5804805756 0.0185378236
4268.7208373547 0.0183846821
4316.5592997074 0.0182337367
4364.477766037 0.0180849243
4412.3598809242 0.0179393409
4460.3698449135 0.0177923179
4508.5533056259 0.0176473156
4556.256371975 0.0175053882
4604.3721044064 0.017364247
4652.2604987621 0.0172282092
4700.3391034603 0.0170928313
4748.276576519 0.0169591634
4796.0906405449 0.0168282029
4844.1545197964 0.0166978127
4891.9934735298 0.0165679903
4940.3586058617 0.0164407409
4987.9045240879 0.0163159904
5036.1439409256 0.0161897457
5084.2866756916 0.0160669206
5132.0487756729 0.0159464554
5179.9693863392 0.0158282857
5227.6914741993 0.0157114123
5275.9003846645 0.0155920979
5323.7897703648 0.0154759368
5371.7336530686 0.0153619334
5419.5129942894 0.0152491339
5467.6964530945 0.0151375125
5515.4438931942 0.0150270439
5563.5037844181 0.0149168337
5611.3618745804 0.0148094691
5659.3404679298 0.0147031694
5707.5397460461 0.0145979133
5755.2272329331 0.0144936798
5803.1791145802 0.0143896204
5851.1978600025 0.0142857388
5899.248426199 0.0141828516
5947.0897092819 0.0140825497
5995.2950680256 0.0139815786
6043.0688281059 0.0138839168
6091.0145699978 0.0137847827
6139.226733923 0.013686552
6187.0341253281 0.0135907463
6235.0190904141 0.0134957838
6282.8818721771 0.0134008937
6330.9972269535 0.0133075791
6378.8533391953 0.0132143206
6426.9745733738 0.0131211232
6474.7040245533 0.0130294521
6522.7639870644 0.0129378268
6570.7632591724 0.0128462524
6618.6647019386 0.0127561578
6666.841344595 0.0126653936
6714.6420383453 0.0125760832
6762.3785963059 0.0124881969
6810.3720576763 0.0123996385
6858.5995957851 0.0123131637
6906.424331665 0.0122287285
6954.4443423748 0.0121435984
7002.4988441467 0.0120597977
7050.3530516625 0.0119773006
7098.3479793072 0.0118947666
7146.3510189056 0.0118115482
7194.1725618839 0.0117302569


==> num_res/url/synch_gd.txt <==
0 0.693147180559945
47.97690033912659 0.3737654169101973
95.97155714035034 0.29004109614143203
144.1735110282898 0.24556589180310537
192.02210879325867 0.2171705215632602
240.10993003845215 0.1972937621308156
287.7937295436859 0.18263265051946287
335.9027235507965 0.17115082445410673
383.82311487197876 0.1623316478574761
431.66364574432373 0.15519690008929454
479.9232954978943 0.14917553641018397
527.7419009208679 0.14418117116160548
575.5267119407654 0.13997176607645212
623.6964304447174 0.13634716976572345
671.5620224475861 0.1332653433507162
719.7217180728912 0.1304839367661054
767.5850744247437 0.12800006802413158
815.5649952888489 0.12588768354268587
863.6718215942383 0.12393392884836553
911.3958146572113 0.12217861824006088
959.3120412826538 0.12055319248841771
1007.2683835029602 0.11906696549347688
1055.242112159729 0.11769090601895361
1103.3217251300812 0.11642248160774081
1151.3066306114197 0.11524871031260268
1199.2855942249298 0.11415862341743578
1247.0296275615692 0.11312668045217154
1295.2679686546326 0.11217077422050198
1342.8875970840454 0.1112823071056312
1391.0273892879486 0.11045394758586612
1439.0432951450348 0.10965413399527182
1487.002390384674 0.10889949165959528
1534.9379131793976 0.10819152023720714
1582.7761244773865 0.10751498864185986
1630.9733715057373 0.1068675459528562
1678.720008611679 0.10625191305003517
1726.9053592681885 0.10566548712507692
1774.560837984085 0.10511476963640708
1822.5459387302399 0.1045880971616382
1870.8181593418121 0.10407559738478162
1918.7959275245667 0.10359217702346041
1966.6560752391815 0.10313167468638484
2014.424716949463 0.10268517452397916
2062.5415432453156 0.10224845244768191
2110.405430793762 0.1018278334640461
2158.517152070999 0.1014222784522205
2206.4834213256836 0.10103083858360706
2254.3991923332214 0.10065264512942429
2302.4652428627014 0.10028400056667348
2350.367174386978 0.09992725826574757
2398.359575510025 0.09958717297125261
2446.1961925029755 0.09925733919922303
2494.1435544490814 0.09893463290502902
2541.904693841934 0.09862124653361067
2590.191717863083 0.09831184598743554
2637.8151502609253 0.09801579150104694
2686.128885269165 0.09772538637382595
2733.8668234348297 0.09744711354841504
2781.7373735904694 0.0971759059666268
2829.817360639572 0.09690930591216675
2877.7672657966614 0.09664508361503475
2925.7155480384827 0.09639132381956184
2973.809325695038 0.0961415257399253
3021.611507177353 0.09589942169412373
3069.4671709537506 0.09566274346951087
3117.707064151764 0.095427567401775
3165.407572746277 0.09519933256600253
3213.4668073654175 0.09497594215756656
3261.4572372436523 0.09475546702128129
3309.3686697483063 0.09454121930889416
3357.4387261867523 0.09433125537390977
3405.259178161621 0.09412540954118417
3453.3778598308563 0.09392512470916
3501.2822856903076 0.09372545319215655
3549.3939604759216 0.0935325947972107
3597.0887773036957 0.09334322034353874
3645.048038005829 0.09315274684320445
3693.0907423496246 0.09296859301466949
3741.0424089431763 0.0927861831856911
3788.9075746536255 0.09260689291654557
3836.969041824341 0.09242922957008899
3884.795298576355 0.0922558900686984
3932.8123786449432 0.09208671073013869
3980.7180309295654 0.091920215733808
4028.878298997879 0.09175371868949737
4076.6504187583923 0.09159110103569194
4124.634869098663 0.09143096240954637
4172.845998048782 0.09127198491489098
4220.5804805755615 0.09111782363705598
4268.72083735466 0.09096468210016316
4316.559299707413 0.09081373668018368
4364.477766036987 0.09066492434389468
4412.359880924225 0.09051934094636477
4460.369844913483 0.09037231790462553
4508.5533056259155 0.09022731563209947
4556.256371974945 0.09008538818111127
4604.372104406357 0.08994424701199126
4652.260498762131 0.08980820918723864
4700.339103460312 0.08967283132424526
4748.276576519012 0.08953916340897457
4796.090640544891 0.08940820290673218
4844.1545197963715 0.08927781274006034
4891.993473529816 0.0891479903313761
4940.358605861664 0.08902074085036767
4987.904524087906 0.08889599035237777
5036.143940925598 0.08876974571323995
5084.286675691605 0.08864692060633698
5132.048775672913 0.0885264554298294
5179.969386339188 0.08840828568124025
5227.691474199295 0.08829141230489228
5275.9003846645355 0.08817209785142925
5323.789770364761 0.08805593680354049
5371.7336530685425 0.08794193340978242
5419.512994289398 0.08782913389584687
5467.696453094482 0.08771751249206221
5515.443893194199 0.0876070439302609
5563.503784418106 0.08749683372820322
5611.361874580383 0.08738946906518281
5659.34046792984 0.08728316943015454
5707.539746046066 0.0871779132756162
5755.227232933044 0.08707367981767906
5803.179114580154 0.08696962035045917
5851.197860002518 0.08686573876399169
5899.248426198959 0.08676285163841933
5947.089709281921 0.08666254965551246
5995.295068025589 0.0865615786395026
6043.0688281059265 0.08646391684927848
6091.0145699977875 0.08636478271981712
6139.226733922958 0.08626655204598008
6187.034125328064 0.08617074633245599
6235.019090414047 0.08607578384064132
6282.881872177124 0.0859808936528976
6330.9972269535065 0.08588757908518292
6378.8533391952515 0.08579432062121019
6426.974573373795 0.08570112318404981
6474.704024553299 0.0856094520726415
6522.763987064362 0.08551782676934072
6570.76325917244 0.08542625238125712
6618.664701938629 0.08533615777024482
6666.841344594955 0.08524539356761061
6714.642038345337 0.08515608322913623
6762.378596305847 0.08506819687796115
6810.372057676315 0.08497963846026887
6858.599595785141 0.08489316371768922
6906.424331665039 0.08480872854398798
6954.444342374802 0.08472359844063801
7002.4988441467285 0.08463979766685935
7050.353051662445 0.08455730056034516
7098.347979307175 0.08447476656148799
7146.35101890564 0.08439154821432689
7194.172561883926 0.08431025693403874

